A penalty finite element method for a fluid system posed on embedded surface

The paper introduces a finite element method for the incompressible Navier--Stokes equations posed on a closed surface $\Gamma\subset\R^3$. The method needs a shape regular tetrahedra mesh in $\mathbb{R}^3$ to discretize equations on the surface, which can cut through this mesh in a fairly arbitrary way. Stability and error analysis of the fully discrete (in space and in time) scheme is given. The tangentiality condition for the velocity field on $\Gamma$ is enforced weakly by a penalty term. The paper studies both theoretically and numerically the dependence of the error on the penalty parameter. Several numerical examples demonstrate convergence and conservation properties of the finite element method.

==> T=1_l=3_nu=0_Graph_test16_convective_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.981179	0.000000	0.000000
0.100000	0.981066	0.000000	1.75466e-06
0.200000	0.980933	0.000000	2.83893e-06
0.300000	0.980793	0.000000	3.32669e-06
0.400000	0.980652	0.000000	3.58093e-06
0.500000	0.980510	0.000000	3.78805e-06
0.600000	0.980367	-0.000000	3.99995e-06
0.700000	0.980225	-0.000000	4.21938e-06
0.800000	0.980084	0.000000	4.43968e-06
0.900000	0.979942	0.000000	4.65624e-06
1.000000	0.979800	0.000000	4.86635e-06
1.100000	0.979659	0.000000	5.06862e-06
1.200000	0.979518	0.000000	5.26194e-06
1.300000	0.979377	0.000000	5.44553e-06
1.400000	0.979236	0.000000	5.61879e-06
1.500000	0.979096	0.000000	5.78126e-06
1.600000	0.978955	0.000000	5.93257e-06
1.700000	0.978815	0.000000	6.07246e-06
1.800000	0.978675	0.000000	6.20077e-06
1.900000	0.978535	0.000000	6.31744e-06
2.000000	0.978395	0.000000	6.42251e-06
2.100000	0.978255	0.000000	6.51615e-06
2.200000	0.978115	0.000000	6.59864e-06
2.300000	0.977976	0.000000	6.67035e-06
2.400000	0.977837	0.000000	6.73177e-06
2.500000	0.977698	0.000000	6.78347e-06
2.600000	0.977559	0.000000	6.82603e-06
2.700000	0.977420	0.000000	6.86006e-06
2.800000	0.977281	0.000000	6.88617e-06
2.900000	0.977142	0.000000	6.9049e-06
3.000000	0.977004	0.000000	6.91678e-06
3.100000	0.976866	0.000000	6.92227e-06
3.200000	0.976727	0.000000	6.92178e-06
3.300000	0.976589	0.000000	6.91569e-06
3.400000	0.976451	0.000000	6.90434e-06
3.500000	0.976313	0.000000	6.88809e-06
3.600000	0.976176	0.000000	6.86727e-06
3.700000	0.976038	0.000000	6.84225e-06
3.800000	0.975900	0.000000	6.81338e-06
3.900000	0.975763	0.000000	6.78104e-06
4.000000	0.975626	0.000000	6.74563e-06
4.100000	0.975488	0.000000	6.70751e-06
4.200000	0.975351	0.000000	6.66704e-06
4.300000	0.975214	0.000000	6.62455e-06
4.400000	0.975077	0.000000	6.5803e-06
4.500000	0.974940	0.000000	6.53454e-06
4.600000	0.974804	0.000000	6.48744e-06
4.700000	0.974667	0.000000	6.43915e-06
4.800000	0.974531	0.000000	6.38975e-06
4.900000	0.974394	0.000000	6.33937e-06
5.000000	0.974258	0.000000	6.28808e-06
5.100000	0.974122	0.000000	6.23596e-06
5.200000	0.973986	0.000000	6.18313e-06
5.300000	0.973850	0.000000	6.12974e-06
5.400000	0.973715	0.000000	6.07598e-06
5.500000	0.973579	0.000000	6.02209e-06
5.600000	0.973444	0.000000	5.96835e-06
5.700000	0.973308	0.000000	5.91508e-06
5.800000	0.973173	0.000000	5.86262e-06
5.900000	0.973038	0.000000	5.81134e-06
6.000000	0.972903	0.000000	5.76161e-06
6.100000	0.972768	0.000000	5.7138e-06
6.200000	0.972633	0.000000	5.66826e-06
6.300000	0.972499	0.000000	5.62533e-06
6.400000	0.972364	0.000000	5.58533e-06
6.500000	0.972230	0.000000	5.54853e-06
6.600000	0.972095	0.000000	5.51518e-06
6.700000	0.971961	0.000000	5.4855e-06
6.800000	0.971827	0.000000	5.45969e-06
6.900000	0.971693	0.000000	5.43789e-06
7.000000	0.971559	0.000000	5.42021e-06
7.100000	0.971426	0.000000	5.40674e-06
7.200000	0.971292	0.000000	5.39748e-06
7.300000	0.971159	0.000000	5.39241e-06
7.400000	0.971025	0.000000	5.39142e-06
7.500000	0.970892	0.000000	5.39432e-06
7.600000	0.970759	0.000000	5.40086e-06
7.700000	0.970626	0.000000	5.41068e-06
7.800000	0.970493	0.000000	5.42336e-06
7.900000	0.970360	0.000000	5.43835e-06
8.000000	0.970228	0.000000	5.45504e-06
8.100000	0.970095	0.000000	5.47276e-06
8.200000	0.969963	0.000000	5.49073e-06
8.300000	0.969831	0.000000	5.50818e-06
8.400000	0.969699	0.000000	5.52427e-06
8.500000	0.969567	0.000000	5.53816e-06
8.600000	0.969435	0.000000	5.54903e-06
8.700000	0.969303	-0.000000	5.55607e-06
8.800000	0.969171	-0.000000	5.55853e-06
8.900000	0.969040	-0.000000	5.55573e-06
9.000000	0.968908	-0.000000	5.54706e-06
9.100000	0.968777	-0.000000	5.53201e-06
9.200000	0.968645	-0.000000	5.51015e-06
9.300000	0.968514	-0.000000	5.4812e-06
9.400000	0.968383	-0.000000	5.44496e-06
9.500000	0.968252	-0.000000	5.40135e-06
9.600000	0.968121	-0.000000	5.35042e-06
9.700000	0.967991	-0.000000	5.29233e-06
9.800000	0.967860	-0.000000	5.22733e-06
9.900000	0.967730	-0.000000	5.15579e-06
10.000000	0.967599	-0.000000	5.07815e-06


==> T=1_l=3_nu=0_Graph_test16_no_conv_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.981179	0.000000	0.000000
0.100000	0.981179	-0.000000	3.42081e-21
0.200000	0.981179	-0.000000	3.42081e-21
0.300000	0.981179	-0.000000	3.42081e-21
0.400000	0.981179	-0.000000	3.42081e-21
0.500000	0.981179	-0.000000	3.42081e-21
0.600000	0.981179	-0.000000	3.42081e-21
0.700000	0.981179	-0.000000	3.42081e-21
0.800000	0.981179	-0.000000	3.42081e-21
0.900000	0.981179	-0.000000	3.42081e-21
1.000000	0.981179	-0.000000	3.42081e-21
1.100000	0.981179	-0.000000	3.42081e-21
1.200000	0.981179	-0.000000	3.42081e-21
1.300000	0.981179	-0.000000	3.42081e-21
1.400000	0.981179	-0.000000	3.42081e-21
1.500000	0.981179	-0.000000	3.42081e-21
1.600000	0.981179	-0.000000	3.42081e-21
1.700000	0.981179	-0.000000	3.42081e-21
1.800000	0.981179	-0.000000	3.42081e-21
1.900000	0.981179	-0.000000	3.42081e-21
2.000000	0.981179	-0.000000	3.42081e-21
2.100000	0.981179	-0.000000	3.42081e-21
2.200000	0.981179	-0.000000	3.42081e-21
2.300000	0.981179	-0.000000	3.42081e-21
2.400000	0.981179	-0.000000	3.42081e-21
2.500000	0.981179	-0.000000	3.42081e-21
2.600000	0.981179	-0.000000	3.42081e-21
2.700000	0.981179	-0.000000	3.42081e-21
2.800000	0.981179	-0.000000	3.42081e-21
2.900000	0.981179	-0.000000	3.42081e-21
3.000000	0.981179	-0.000000	3.42081e-21
3.100000	0.981179	-0.000000	3.42081e-21
3.200000	0.981179	-0.000000	3.42081e-21
3.300000	0.981179	-0.000000	3.42081e-21
3.400000	0.981179	-0.000000	3.42081e-21
3.500000	0.981179	-0.000000	3.42081e-21
3.600000	0.981179	-0.000000	3.42081e-21
3.700000	0.981179	-0.000000	3.42081e-21
3.800000	0.981179	-0.000000	3.42081e-21
3.900000	0.981179	-0.000000	3.42081e-21
4.000000	0.981179	-0.000000	3.42081e-21
4.100000	0.981179	-0.000000	3.42081e-21
4.200000	0.981179	-0.000000	3.42081e-21
4.300000	0.981179	-0.000000	3.42081e-21
4.400000	0.981179	-0.000000	3.42081e-21
4.500000	0.981179	-0.000000	3.42081e-21
4.600000	0.981179	-0.000000	3.42081e-21
4.700000	0.981179	-0.000000	3.42081e-21
4.800000	0.981179	-0.000000	3.42081e-21
4.900000	0.981179	-0.000000	3.42081e-21
5.000000	0.981179	-0.000000	3.42081e-21
5.100000	0.981179	-0.000000	3.42081e-21
5.200000	0.981179	-0.000000	3.42081e-21
5.300000	0.981179	-0.000000	3.42081e-21
5.400000	0.981179	-0.000000	3.42081e-21
5.500000	0.981179	-0.000000	3.42081e-21
5.600000	0.981179	-0.000000	3.42081e-21
5.700000	0.981179	-0.000000	3.42081e-21
5.800000	0.981179	-0.000000	3.42081e-21
5.900000	0.981179	-0.000000	3.42081e-21
6.000000	0.981179	-0.000000	3.42081e-21
6.100000	0.981179	-0.000000	3.42081e-21
6.200000	0.981179	-0.000000	3.42081e-21
6.300000	0.981179	-0.000000	3.42081e-21
6.400000	0.981179	-0.000000	3.42081e-21
6.500000	0.981179	-0.000000	3.42081e-21
6.600000	0.981179	-0.000000	3.42081e-21
6.700000	0.981179	-0.000000	3.42081e-21
6.800000	0.981179	-0.000000	3.42081e-21
6.900000	0.981179	-0.000000	3.42081e-21
7.000000	0.981179	-0.000000	3.42081e-21
7.100000	0.981179	-0.000000	3.42081e-21
7.200000	0.981179	-0.000000	3.42081e-21
7.300000	0.981179	-0.000000	3.42081e-21
7.400000	0.981179	-0.000000	3.42081e-21
7.500000	0.981179	-0.000000	3.42081e-21
7.600000	0.981179	-0.000000	3.42081e-21
7.700000	0.981179	-0.000000	3.42081e-21
7.800000	0.981179	-0.000000	3.42081e-21
7.900000	0.981179	-0.000000	3.42081e-21
8.000000	0.981179	-0.000000	3.42081e-21
8.100000	0.981179	-0.000000	3.42081e-21
8.200000	0.981179	-0.000000	3.42081e-21
8.300000	0.981179	-0.000000	3.42081e-21
8.400000	0.981179	-0.000000	3.42081e-21
8.500000	0.981179	-0.000000	3.42081e-21
8.600000	0.981179	-0.000000	3.42081e-21
8.700000	0.981179	-0.000000	3.42081e-21
8.800000	0.981179	-0.000000	3.42081e-21
8.900000	0.981179	-0.000000	3.42081e-21
9.000000	0.981179	-0.000000	3.42081e-21
9.100000	0.981179	-0.000000	3.42081e-21
9.200000	0.981179	-0.000000	3.42081e-21
9.300000	0.981179	-0.000000	3.42081e-21
9.400000	0.981179	-0.000000	3.42081e-21
9.500000	0.981179	-0.000000	3.42081e-21
9.600000	0.981179	-0.000000	3.42081e-21
9.700000	0.981179	-0.000000	3.42081e-21
9.800000	0.981179	-0.000000	3.42081e-21
9.900000	0.981179	-0.000000	3.42081e-21
10.000000	0.981179	-0.000000	3.42081e-21


==> T=1_l=3_nu=0_Graph_test16_rotational_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.981179	0.000000	0.000000
0.100000	0.980753	0.000000	-7.65813e-05
0.200000	0.980008	-0.000000	-0.0001198
0.300000	0.979059	0.000000	-0.00013356
0.400000	0.978024	0.000000	-0.000135244
0.500000	0.976967	0.000000	-0.000134112
0.600000	0.975909	0.000000	-0.000133016
0.700000	0.974854	0.000000	-0.000132314
0.800000	0.973803	0.000000	-0.000131828
0.900000	0.972753	0.000000	-0.000131412
1.000000	0.971707	0.000000	-0.00013101
1.100000	0.970662	0.000000	-0.000130611
1.200000	0.969620	0.000000	-0.000130218
1.300000	0.968580	0.000000	-0.000129836
1.400000	0.967542	0.000000	-0.000129466
1.500000	0.966507	0.000000	-0.000129109
1.600000	0.965474	0.000000	-0.000128766
1.700000	0.964443	0.000000	-0.000128438
1.800000	0.963414	-0.000000	-0.000128123
1.900000	0.962388	-0.000000	-0.000127822
2.000000	0.961364	-0.000000	-0.000127535
2.100000	0.960342	-0.000000	-0.000127262
2.200000	0.959323	-0.000000	-0.000127001
2.300000	0.958306	-0.000000	-0.000126753
2.400000	0.957291	0.000000	-0.000126517
2.500000	0.956278	0.000000	-0.000126292
2.600000	0.955267	0.000000	-0.000126077
2.700000	0.954259	0.000000	-0.000125871
2.800000	0.953253	0.000000	-0.000125674
2.900000	0.952249	0.000000	-0.000125486
3.000000	0.951247	0.000000	-0.000125305
3.100000	0.950248	0.000000	-0.000125131
3.200000	0.949251	-0.000000	-0.000124962
3.300000	0.948255	-0.000000	-0.000124801
3.400000	0.947262	0.000000	-0.000124644
3.500000	0.946271	0.000000	-0.000124492
3.600000	0.945282	0.000000	-0.000124344
3.700000	0.944296	0.000000	-0.0001242
3.800000	0.943311	0.000000	-0.000124058
3.900000	0.942328	0.000000	-0.000123919
4.000000	0.941348	0.000000	-0.000123782
4.100000	0.940369	0.000000	-0.000123647
4.200000	0.939393	0.000000	-0.000123513
4.300000	0.938418	0.000000	-0.000123379
4.400000	0.937446	0.000000	-0.000123246
4.500000	0.936475	0.000000	-0.000123113
4.600000	0.935507	0.000000	-0.000122981
4.700000	0.934540	0.000000	-0.000122848
4.800000	0.933576	0.000000	-0.000122715
4.900000	0.932613	0.000000	-0.000122582
5.000000	0.931653	0.000000	-0.000122449
5.100000	0.930694	0.000000	-0.000122316
5.200000	0.929737	0.000000	-0.000122183
5.300000	0.928782	0.000000	-0.000122049
5.400000	0.927830	0.000000	-0.000121915
5.500000	0.926878	0.000000	-0.00012178
5.600000	0.925929	0.000000	-0.000121643
5.700000	0.924982	0.000000	-0.000121505
5.800000	0.924036	0.000000	-0.000121365
5.900000	0.923092	0.000000	-0.000121223
6.000000	0.922150	0.000000	-0.000121078
6.100000	0.921210	0.000000	-0.000120929
6.200000	0.920271	0.000000	-0.000120777
6.300000	0.919335	0.000000	-0.00012062
6.400000	0.918400	0.000000	-0.000120459
6.500000	0.917466	0.000000	-0.000120294
6.600000	0.916535	0.000000	-0.000120123
6.700000	0.915605	0.000000	-0.000119948
6.800000	0.914677	0.000000	-0.000119767
6.900000	0.913750	0.000000	-0.000119581
7.000000	0.912826	0.000000	-0.000119389
7.100000	0.911902	0.000000	-0.000119192
7.200000	0.910981	0.000000	-0.000118989
7.300000	0.910061	0.000000	-0.000118781
7.400000	0.909143	0.000000	-0.000118567
7.500000	0.908227	0.000000	-0.000118348
7.600000	0.907312	0.000000	-0.000118124
7.700000	0.906399	0.000000	-0.000117896
7.800000	0.905488	0.000000	-0.000117662
7.900000	0.904578	0.000000	-0.000117425
8.000000	0.903670	0.000000	-0.000117184
8.100000	0.902763	0.000000	-0.000116941
8.200000	0.901858	0.000000	-0.000116695
8.300000	0.900955	0.000000	-0.000116447
8.400000	0.900053	0.000000	-0.000116198
8.500000	0.899153	0.000000	-0.000115949
8.600000	0.898254	0.000000	-0.0001157
8.700000	0.897357	0.000000	-0.000115453
8.800000	0.896462	0.000000	-0.000115207
8.900000	0.895568	0.000000	-0.000114964
9.000000	0.894676	0.000000	-0.000114724
9.100000	0.893785	0.000000	-0.000114487
9.200000	0.892896	0.000000	-0.000114255
9.300000	0.892008	0.000000	-0.000114026
9.400000	0.891122	0.000000	-0.000113803
9.500000	0.890238	0.000000	-0.000113584
9.600000	0.889355	-0.000000	-0.00011337
9.700000	0.888474	-0.000000	-0.000113161
9.800000	0.887594	-0.000000	-0.000112957
9.900000	0.886715	-0.000000	-0.000112759
10.000000	0.885839	-0.000000	-0.000112565


==> T=1_l=4_nu=0_Graph_test16_convective_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.995278	-0.000000	-0.000000
0.100000	0.995252	-0.000000	4.41665e-08
0.200000	0.995221	-0.000000	6.11762e-08
0.300000	0.995187	-0.000000	7.37609e-08
0.400000	0.995153	-0.000000	8.79425e-08
0.500000	0.995119	-0.000000	1.02365e-07
0.600000	0.995084	0.000000	1.15696e-07
0.700000	0.995049	0.000000	1.27443e-07
0.800000	0.995014	-0.000000	1.37683e-07
0.900000	0.994980	0.000000	1.46845e-07
1.000000	0.994945	0.000000	1.55517e-07
1.100000	0.994910	0.000000	1.64224e-07
1.200000	0.994875	0.000000	1.73251e-07
1.300000	0.994840	0.000000	1.8257e-07
1.400000	0.994805	0.000000	1.91894e-07
1.500000	0.994771	0.000000	2.00828e-07
1.600000	0.994736	0.000000	2.08995e-07
1.700000	0.994701	-0.000000	2.16176e-07
1.800000	0.994666	-0.000000	2.22319e-07
1.900000	0.994632	-0.000000	2.27516e-07
2.000000	0.994597	-0.000000	2.31936e-07
2.100000	0.994562	0.000000	2.35759e-07
2.200000	0.994527	0.000000	2.39139e-07
2.300000	0.994493	0.000000	2.42168e-07
2.400000	0.994458	-0.000000	2.44872e-07
2.500000	0.994423	-0.000000	2.47231e-07
2.600000	0.994388	0.000000	2.49149e-07
2.700000	0.994354	0.000000	2.50513e-07
2.800000	0.994319	0.000000	2.51208e-07
2.900000	0.994284	0.000000	2.51143e-07
3.000000	0.994250	0.000000	2.50286e-07
3.100000	0.994215	0.000000	2.48672e-07
3.200000	0.994180	0.000000	2.46394e-07
3.300000	0.994146	0.000000	2.43579e-07
3.400000	0.994111	0.000000	2.40356e-07
3.500000	0.994076	0.000000	2.36826e-07
3.600000	0.994042	0.000000	2.33048e-07
3.700000	0.994007	0.000000	2.29038e-07
3.800000	0.993972	0.000000	2.24785e-07
3.900000	0.993938	0.000000	2.20265e-07
4.000000	0.993903	0.000000	2.15459e-07
4.100000	0.993868	0.000000	2.10365e-07
4.200000	0.993834	0.000000	2.04991e-07
4.300000	0.993799	0.000000	1.99358e-07
4.400000	0.993765	0.000000	1.93486e-07
4.500000	0.993730	0.000000	1.87397e-07
4.600000	0.993695	0.000000	1.81109e-07
4.700000	0.993661	0.000000	1.74648e-07
4.800000	0.993626	0.000000	1.68046e-07
4.900000	0.993592	0.000000	1.6135e-07
5.000000	0.993557	0.000000	1.54622e-07
5.100000	0.993523	-0.000000	1.47935e-07
5.200000	0.993488	-0.000000	1.41355e-07
5.300000	0.993454	-0.000000	1.34944e-07
5.400000	0.993419	-0.000000	1.28748e-07
5.500000	0.993385	0.000000	1.22793e-07
5.600000	0.993350	0.000000	1.17087e-07
5.700000	0.993316	0.000000	1.11625e-07
5.800000	0.993281	0.000000	1.06397e-07
5.900000	0.993247	0.000000	1.01399e-07
6.000000	0.993212	0.000000	9.66323e-08
6.100000	0.993178	0.000000	9.21072e-08
6.200000	0.993143	0.000000	8.78389e-08
6.300000	0.993109	0.000000	8.38438e-08
6.400000	0.993074	0.000000	8.01346e-08
6.500000	0.993040	0.000000	7.67185e-08
6.600000	0.993006	0.000000	7.3596e-08
6.700000	0.992971	0.000000	7.07626e-08
6.800000	0.992937	0.000000	6.82104e-08
6.900000	0.992902	0.000000	6.59297e-08
7.000000	0.992868	0.000000	6.39097e-08
7.100000	0.992833	0.000000	6.21365e-08
7.200000	0.992799	0.000000	6.0592e-08
7.300000	0.992765	0.000000	5.92519e-08
7.400000	0.992730	0.000000	5.80853e-08
7.500000	0.992696	0.000000	5.70552e-08
7.600000	0.992662	0.000000	5.61202e-08
7.700000	0.992627	0.000000	5.52374e-08
7.800000	0.992593	0.000000	5.43643e-08
7.900000	0.992559	0.000000	5.34615e-08
8.000000	0.992524	0.000000	5.24934e-08
8.100000	0.992490	0.000000	5.14297e-08
8.200000	0.992456	0.000000	5.02449e-08
8.300000	0.992421	0.000000	4.89196e-08
8.400000	0.992387	0.000000	4.74399e-08
8.500000	0.992353	0.000000	4.57977e-08
8.600000	0.992318	0.000000	4.39893e-08
8.700000	0.992284	0.000000	4.20144e-08
8.800000	0.992250	0.000000	3.98735e-08
8.900000	0.992215	0.000000	3.75656e-08
9.000000	0.992181	0.000000	3.50849e-08
9.100000	0.992147	0.000000	3.24196e-08
9.200000	0.992113	0.000000	2.95502e-08
9.300000	0.992078	0.000000	2.64506e-08
9.400000	0.992044	0.000000	2.30904e-08
9.500000	0.992010	0.000000	1.94373e-08
9.600000	0.991976	0.000000	1.54617e-08
9.700000	0.991941	0.000000	1.11395e-08
9.800000	0.991907	0.000000	6.45524e-09
9.900000	0.991873	0.000000	1.40381e-09
10.000000	0.991839	0.000000	-4.0095e-09


==> T=1_l=4_nu=0_Graph_test16_no_conv_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.995278	-0.000000	-0.000000
0.100000	0.995278	0.000000	-2.22967e-21
0.200000	0.995278	0.000000	-2.22967e-21
0.300000	0.995278	0.000000	-2.22967e-21
0.400000	0.995278	0.000000	-2.22967e-21
0.500000	0.995278	0.000000	-2.22967e-21
0.600000	0.995278	0.000000	-2.22967e-21
0.700000	0.995278	0.000000	-2.22967e-21
0.800000	0.995278	0.000000	-2.22967e-21
0.900000	0.995278	0.000000	-2.22967e-21
1.000000	0.995278	0.000000	-2.22967e-21
1.100000	0.995278	0.000000	-2.22967e-21
1.200000	0.995278	0.000000	-2.22967e-21
1.300000	0.995278	0.000000	-2.22967e-21
1.400000	0.995278	0.000000	-2.22967e-21
1.500000	0.995278	0.000000	-2.22967e-21
1.600000	0.995278	0.000000	-2.22967e-21
1.700000	0.995278	0.000000	-2.22967e-21
1.800000	0.995278	0.000000	-2.22967e-21
1.900000	0.995278	0.000000	-2.22967e-21
2.000000	0.995278	0.000000	-2.22967e-21
2.100000	0.995278	0.000000	-2.22967e-21
2.200000	0.995278	0.000000	-2.22967e-21
2.300000	0.995278	0.000000	-2.22967e-21
2.400000	0.995278	0.000000	-2.22967e-21
2.500000	0.995278	0.000000	-2.22967e-21
2.600000	0.995278	0.000000	-2.22967e-21
2.700000	0.995278	0.000000	-2.22967e-21
2.800000	0.995278	0.000000	-2.22967e-21
2.900000	0.995278	0.000000	-2.22967e-21
3.000000	0.995278	0.000000	-2.22967e-21
3.100000	0.995278	0.000000	-2.22967e-21
3.200000	0.995278	0.000000	-2.22967e-21
3.300000	0.995278	0.000000	-2.22967e-21
3.400000	0.995278	0.000000	-2.22967e-21
3.500000	0.995278	0.000000	-2.22967e-21
3.600000	0.995278	0.000000	-2.22967e-21
3.700000	0.995278	0.000000	-2.22967e-21
3.800000	0.995278	0.000000	-2.22967e-21
3.900000	0.995278	0.000000	-2.22967e-21
4.000000	0.995278	0.000000	-2.22967e-21
4.100000	0.995278	0.000000	-2.22967e-21
4.200000	0.995278	0.000000	-2.22967e-21
4.300000	0.995278	0.000000	-2.22967e-21
4.400000	0.995278	0.000000	-2.22967e-21
4.500000	0.995278	0.000000	-2.22967e-21
4.600000	0.995278	0.000000	-2.22967e-21
4.700000	0.995278	0.000000	-2.22967e-21
4.800000	0.995278	0.000000	-2.22967e-21
4.900000	0.995278	0.000000	-2.22967e-21
5.000000	0.995278	0.000000	-2.22967e-21
5.100000	0.995278	0.000000	-2.22967e-21
5.200000	0.995278	0.000000	-2.22967e-21
5.300000	0.995278	0.000000	-2.22967e-21
5.400000	0.995278	0.000000	-2.22967e-21
5.500000	0.995278	0.000000	-2.22967e-21
5.600000	0.995278	0.000000	-2.22967e-21
5.700000	0.995278	0.000000	-2.22967e-21
5.800000	0.995278	0.000000	-2.22967e-21
5.900000	0.995278	0.000000	-2.22967e-21
6.000000	0.995278	0.000000	-2.22967e-21
6.100000	0.995278	0.000000	-2.22967e-21
6.200000	0.995278	0.000000	-2.22967e-21
6.300000	0.995278	0.000000	-2.22967e-21
6.400000	0.995278	0.000000	-2.22967e-21
6.500000	0.995278	0.000000	-2.22967e-21
6.600000	0.995278	0.000000	-2.22967e-21
6.700000	0.995278	0.000000	-2.22967e-21
6.800000	0.995278	0.000000	-2.22967e-21
6.900000	0.995278	0.000000	-2.22967e-21
7.000000	0.995278	0.000000	-2.22967e-21
7.100000	0.995278	0.000000	-2.22967e-21
7.200000	0.995278	0.000000	-2.22967e-21
7.300000	0.995278	0.000000	-2.22967e-21
7.400000	0.995278	0.000000	-2.22967e-21
7.500000	0.995278	0.000000	-2.22967e-21
7.600000	0.995278	0.000000	-2.22967e-21
7.700000	0.995278	0.000000	-2.22967e-21
7.800000	0.995278	0.000000	-2.22967e-21
7.900000	0.995278	0.000000	-2.22967e-21
8.000000	0.995278	0.000000	-2.22967e-21
8.100000	0.995278	0.000000	-2.22967e-21
8.200000	0.995278	0.000000	-2.22967e-21
8.300000	0.995278	0.000000	-2.22967e-21
8.400000	0.995278	0.000000	-2.22967e-21
8.500000	0.995278	0.000000	-2.22967e-21
8.600000	0.995278	0.000000	-2.22967e-21
8.700000	0.995278	0.000000	-2.22967e-21
8.800000	0.995278	0.000000	-2.22967e-21
8.900000	0.995278	0.000000	-2.22967e-21
9.000000	0.995278	0.000000	-2.22967e-21
9.100000	0.995278	0.000000	-2.22967e-21
9.200000	0.995278	0.000000	-2.22967e-21
9.300000	0.995278	0.000000	-2.22967e-21
9.400000	0.995278	0.000000	-2.22967e-21
9.500000	0.995278	0.000000	-2.22967e-21
9.600000	0.995278	0.000000	-2.22967e-21
9.700000	0.995278	0.000000	-2.22967e-21
9.800000	0.995278	0.000000	-2.22967e-21
9.900000	0.995278	0.000000	-2.22967e-21
10.000000	0.995278	0.000000	-2.22967e-21


==> T=1_l=4_nu=0_Graph_test16_rotational_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.995278	-0.000000	-0.000000
0.100000	0.995126	-0.000000	-7.52241e-06
0.200000	0.994895	-0.000000	-9.1034e-06
0.300000	0.994636	0.000000	-9.04837e-06
0.400000	0.994369	0.000000	-8.94352e-06
0.500000	0.994102	0.000000	-8.90989e-06
0.600000	0.993833	0.000000	-8.89474e-06
0.700000	0.993564	0.000000	-8.88132e-06
0.800000	0.993296	0.000000	-8.86876e-06
0.900000	0.993027	0.000000	-8.85732e-06
1.000000	0.992759	0.000000	-8.84655e-06
1.100000	0.992490	0.000000	-8.83585e-06
1.200000	0.992222	0.000000	-8.82492e-06
1.300000	0.991954	0.000000	-8.8138e-06
1.400000	0.991686	0.000000	-8.80288e-06
1.500000	0.991418	0.000000	-8.7926e-06
1.600000	0.991150	0.000000	-8.78337e-06
1.700000	0.990883	0.000000	-8.77539e-06
1.800000	0.990616	0.000000	-8.76867e-06
1.900000	0.990348	0.000000	-8.76306e-06
2.000000	0.990081	0.000000	-8.75835e-06
2.100000	0.989815	0.000000	-8.7543e-06
2.200000	0.989548	0.000000	-8.75077e-06
2.300000	0.989281	0.000000	-8.74765e-06
2.400000	0.989015	0.000000	-8.74491e-06
2.500000	0.988749	0.000000	-8.74262e-06
2.600000	0.988483	0.000000	-8.74086e-06
2.700000	0.988217	0.000000	-8.73977e-06
2.800000	0.987951	0.000000	-8.73949e-06
2.900000	0.987686	0.000000	-8.74011e-06
3.000000	0.987420	0.000000	-8.74168e-06
3.100000	0.987155	0.000000	-8.74414e-06
3.200000	0.986890	0.000000	-8.7474e-06
3.300000	0.986625	0.000000	-8.75131e-06
3.400000	0.986360	0.000000	-8.75571e-06
3.500000	0.986095	0.000000	-8.76047e-06
3.600000	0.985831	0.000000	-8.7655e-06
3.700000	0.985567	0.000000	-8.77075e-06
3.800000	0.985302	0.000000	-8.77619e-06
3.900000	0.985038	0.000000	-8.78181e-06
4.000000	0.984774	0.000000	-8.7876e-06
4.100000	0.984511	0.000000	-8.79356e-06
4.200000	0.984247	0.000000	-8.79965e-06
4.300000	0.983984	0.000000	-8.80587e-06
4.400000	0.983721	0.000000	-8.81219e-06
4.500000	0.983457	0.000000	-8.81862e-06
4.600000	0.983194	0.000000	-8.82516e-06
4.700000	0.982932	0.000000	-8.83181e-06
4.800000	0.982669	0.000000	-8.83855e-06
4.900000	0.982406	0.000000	-8.84535e-06
5.000000	0.982144	0.000000	-8.85214e-06
5.100000	0.981882	0.000000	-8.85883e-06
5.200000	0.981620	0.000000	-8.86535e-06
5.300000	0.981358	0.000000	-8.87163e-06
5.400000	0.981096	0.000000	-8.87759e-06
5.500000	0.980834	0.000000	-8.88319e-06
5.600000	0.980573	-0.000000	-8.88841e-06
5.700000	0.980311	0.000000	-8.89326e-06
5.800000	0.980050	0.000000	-8.89772e-06
5.900000	0.979789	0.000000	-8.9018e-06
6.000000	0.979528	0.000000	-8.90549e-06
6.100000	0.979267	0.000000	-8.90878e-06
6.200000	0.979007	0.000000	-8.91165e-06
6.300000	0.978746	0.000000	-8.91409e-06
6.400000	0.978486	0.000000	-8.91608e-06
6.500000	0.978226	0.000000	-8.91762e-06
6.600000	0.977966	0.000000	-8.9187e-06
6.700000	0.977706	0.000000	-8.91933e-06
6.800000	0.977446	0.000000	-8.91949e-06
6.900000	0.977186	0.000000	-8.91921e-06
7.000000	0.976926	0.000000	-8.91849e-06
7.100000	0.976667	-0.000000	-8.91734e-06
7.200000	0.976408	0.000000	-8.91578e-06
7.300000	0.976149	-0.000000	-8.91384e-06
7.400000	0.975890	0.000000	-8.91154e-06
7.500000	0.975631	0.000000	-8.90894e-06
7.600000	0.975372	0.000000	-8.90607e-06
7.700000	0.975113	0.000000	-8.90298e-06
7.800000	0.974855	0.000000	-8.89972e-06
7.900000	0.974597	-0.000000	-8.89632e-06
8.000000	0.974338	-0.000000	-8.89283e-06
8.100000	0.974080	0.000000	-8.88927e-06
8.200000	0.973823	0.000000	-8.88568e-06
8.300000	0.973565	0.000000	-8.88207e-06
8.400000	0.973307	0.000000	-8.87848e-06
8.500000	0.973050	0.000000	-8.87491e-06
8.600000	0.972792	0.000000	-8.87139e-06
8.700000	0.972535	0.000000	-8.86791e-06
8.800000	0.972278	0.000000	-8.8645e-06
8.900000	0.972021	0.000000	-8.86115e-06
9.000000	0.971764	0.000000	-8.85789e-06
9.100000	0.971507	0.000000	-8.85473e-06
9.200000	0.971251	0.000000	-8.8517e-06
9.300000	0.970994	0.000000	-8.84882e-06
9.400000	0.970738	0.000000	-8.84612e-06
9.500000	0.970482	0.000000	-8.84362e-06
9.600000	0.970226	0.000000	-8.84134e-06
9.700000	0.969970	0.000000	-8.8393e-06
9.800000	0.969714	0.000000	-8.8375e-06
9.900000	0.969459	0.000000	-8.83593e-06
10.000000	0.969203	0.000000	-8.8346e-06


==> eta=1.000000_l=5_nu=1_Plot_test20_convective_BDF2=0.010000.txt <==
Time	Kinetic		Momentum		Work
0.000000	3.650756	-4.091827	0.070809
0.010000	3.602491	-4.140994	0.0691566
0.020000	3.544361	-4.208718	0.0673614
0.030000	3.487757	-4.280348	0.0655791
0.040000	3.434873	-4.350729	0.0638414
0.050000	3.385684	-4.418354	0.0621522
0.060000	3.339810	-4.482912	0.0605115
0.070000	3.296852	-4.544415	0.0589188
0.080000	3.256445	-4.602962	0.0573731
0.090000	3.218262	-4.658680	0.0558733
0.100000	3.182012	-4.711700	0.0544182
0.110000	3.147442	-4.762149	0.0530065
0.120000	3.114331	-4.810152	0.051637
0.130000	3.082488	-4.855827	0.0503086
0.140000	3.051748	-4.899286	0.0490203
0.150000	3.021969	-4.940637	0.0477709
0.160000	2.993030	-4.979983	0.0465594
0.170000	2.964828	-5.017421	0.0453847
0.180000	2.937276	-5.053043	0.0442461
0.190000	2.910300	-5.086938	0.0431424
0.200000	2.883838	-5.119191	0.0420728
0.210000	2.857840	-5.149879	0.0410364
0.220000	2.832265	-5.179081	0.0400324
0.230000	2.807080	-5.206867	0.03906
0.240000	2.782257	-5.233307	0.0381183
0.250000	2.757777	-5.258466	0.0372066
0.260000	2.733624	-5.282406	0.0363241
0.270000	2.709789	-5.305187	0.0354701
0.280000	2.686262	-5.326864	0.0346439
0.290000	2.663042	-5.347492	0.0338447
0.300000	2.640125	-5.367122	0.033072
0.310000	2.617512	-5.385799	0.0323251
0.320000	2.595206	-5.403574	0.0316033
0.330000	2.573212	-5.420489	0.030906
0.340000	2.551533	-5.436586	0.0302326
0.350000	2.530175	-5.451905	0.0295825
0.360000	2.509144	-5.466483	0.0289551
0.370000	2.488447	-5.480357	0.02835
0.380000	2.468090	-5.493560	0.0277665
0.390000	2.448080	-5.506125	0.027204
0.400000	2.428425	-5.518084	0.0266622
0.410000	2.409129	-5.529465	0.0261404
0.420000	2.390200	-5.540297	0.0256382
0.430000	2.371644	-5.550606	0.0251551
0.440000	2.353466	-5.560418	0.0246907
0.450000	2.335671	-5.569757	0.0242444
0.460000	2.318265	-5.578646	0.0238157
0.470000	2.301250	-5.587107	0.0234044
0.480000	2.284632	-5.595160	0.0230099
0.490000	2.268413	-5.602826	0.0226318
0.500000	2.252595	-5.610122	0.0222697
0.510000	2.237182	-5.617068	0.0219232
0.520000	2.222174	-5.623680	0.021592
0.530000	2.207574	-5.629974	0.0212755
0.540000	2.193382	-5.635966	0.0209735
0.550000	2.179597	-5.641670	0.0206856
0.560000	2.166221	-5.647101	0.0204114
0.570000	2.153252	-5.652271	0.0201506
0.580000	2.140689	-5.657194	0.0199027
0.590000	2.128530	-5.661880	0.0196676
0.600000	2.116775	-5.666342	0.0194449
0.610000	2.105420	-5.670591	0.0192342
0.620000	2.094464	-5.674637	0.0190352
0.630000	2.083903	-5.678490	0.0188476
0.640000	2.073734	-5.682159	0.0186712
0.650000	2.063954	-5.685652	0.0185055
0.660000	2.054559	-5.688980	0.0183505
0.670000	2.045545	-5.692149	0.0182056
0.680000	2.036908	-5.695168	0.0180708
0.690000	2.028642	-5.698040	0.0179457
0.700000	2.020746	-5.700781	0.01783
0.710000	2.013217	-5.703409	0.0177235
0.720000	2.006039	-5.705886	0.017626
0.730000	1.999215	-5.708246	0.0175372
0.740000	1.992740	-5.710499	0.0174568
0.750000	1.986608	-5.712647	0.0173847
0.760000	1.980813	-5.714695	0.0173206
0.770000	1.975350	-5.716647	0.0172642
0.780000	1.970213	-5.718506	0.0172155
0.790000	1.965397	-5.720278	0.017174
0.800000	1.960895	-5.721967	0.0171397
0.810000	1.956702	-5.723577	0.0171123
0.820000	1.952813	-5.725111	0.0170917
0.830000	1.949221	-5.726574	0.0170776
0.840000	1.945920	-5.727969	0.0170698
0.850000	1.942905	-5.729298	0.0170683
0.860000	1.940170	-5.730567	0.0170726
0.870000	1.937710	-5.731775	0.0170828
0.880000	1.935517	-5.732929	0.0170987
0.890000	1.933588	-5.734028	0.0171199
0.900000	1.931915	-5.735077	0.0171465
0.910000	1.930493	-5.736078	0.0171782
0.920000	1.929316	-5.737033	0.0172149
0.930000	1.928379	-5.737945	0.0172564
0.940000	1.927676	-5.738814	0.0173026
0.950000	1.927202	-5.739644	0.0173533
0.960000	1.926951	-5.740436	0.0174084
0.970000	1.926918	-5.741192	0.0174677
0.980000	1.927096	-5.741915	0.0175311
0.990000	1.927482	-5.742604	0.0175985
1.000000	1.928069	-5.743262	0.0176698
1.010000	1.928852	-5.743891	0.0177447
1.020000	1.929827	-5.744493	0.0178232
1.030000	1.930988	-5.745066	0.0179052
1.040000	1.932330	-5.745615	0.0179905
1.050000	1.933849	-5.746139	0.0180791
1.060000	1.935539	-5.746640	0.0181708
1.070000	1.937395	-5.747119	0.0182655
1.080000	1.939414	-5.747578	0.0183631
1.090000	1.941589	-5.748016	0.0184634
1.100000	1.943918	-5.748435	0.0185665
1.110000	1.946395	-5.748836	0.0186722
1.120000	1.949015	-5.749219	0.0187804
1.130000	1.951776	-5.749587	0.0188909
1.140000	1.954671	-5.749938	0.0190038
1.150000	1.957698	-5.750275	0.0191189
1.160000	1.960852	-5.750598	0.0192361
1.170000	1.964129	-5.750906	0.0193553
1.180000	1.967525	-5.751203	0.0194765
1.190000	1.971036	-5.751486	0.0195996
1.200000	1.974659	-5.751759	0.0197245
1.210000	1.978389	-5.752019	0.0198511
1.220000	1.982224	-5.752269	0.0199794
1.230000	1.986159	-5.752509	0.0201092
1.240000	1.990191	-5.752739	0.0202405
1.250000	1.994317	-5.752961	0.0203732
1.260000	1.998533	-5.753173	0.0205073
1.270000	2.002836	-5.753376	0.0206427
1.280000	2.007223	-5.753572	0.0207793
1.290000	2.011690	-5.753761	0.0209171
1.300000	2.016235	-5.753942	0.021056
1.310000	2.020855	-5.754116	0.0211959
1.320000	2.025546	-5.754283	0.0213368
1.330000	2.030306	-5.754444	0.0214786
1.340000	2.035131	-5.754599	0.0216213
1.350000	2.040020	-5.754748	0.0217648
1.360000	2.044970	-5.754891	0.0219091
1.370000	2.049977	-5.755030	0.0220541
1.380000	2.055040	-5.755163	0.0221998
1.390000	2.060155	-5.755292	0.0223461
1.400000	2.065321	-5.755416	0.0224929
1.410000	2.070535	-5.755536	0.0226403
1.420000	2.075795	-5.755651	0.0227881
1.430000	2.081098	-5.755763	0.0229364
1.440000	2.086442	-5.755870	0.0230851
1.450000	2.091825	-5.755974	0.0232341
1.460000	2.097245	-5.756075	0.0233834
1.470000	2.102700	-5.756172	0.023533
1.480000	2.108187	-5.756266	0.0236829
1.490000	2.113706	-5.756357	0.0238329
1.500000	2.119253	-5.756445	0.0239831
1.510000	2.124828	-5.756531	0.0241335
1.520000	2.130428	-5.756613	0.0242839
1.530000	2.136051	-5.756693	0.0244344
1.540000	2.141696	-5.756771	0.0245849
1.550000	2.147362	-5.756846	0.0247354
1.560000	2.153045	-5.756919	0.0248859
1.570000	2.158746	-5.756990	0.0250364
1.580000	2.164462	-5.757059	0.0251867
1.590000	2.170192	-5.757126	0.0253369
1.600000	2.175935	-5.757191	0.025487
1.610000	2.181688	-5.757255	0.025637
1.620000	2.187451	-5.757316	0.0257867
1.630000	2.193223	-5.757376	0.0259362
1.640000	2.199001	-5.757434	0.0260855
1.650000	2.204785	-5.757490	0.0262346
1.660000	2.210573	-5.757545	0.0263833
1.670000	2.216364	-5.757599	0.0265318
1.680000	2.222158	-5.757652	0.0266799
1.690000	2.227952	-5.757703	0.0268277
1.700000	2.233747	-5.757752	0.0269751
1.710000	2.239540	-5.757801	0.0271222
1.720000	2.245330	-5.757848	0.0272688
1.730000	2.251118	-5.757895	0.027415
1.740000	2.256901	-5.757940	0.0275608
1.750000	2.262679	-5.757984	0.0277062
1.760000	2.268450	-5.758027	0.0278511
1.770000	2.274215	-5.758070	0.0279955
1.780000	2.279972	-5.758111	0.0281394
1.790000	2.285720	-5.758151	0.0282828
1.800000	2.291458	-5.758191	0.0284257
1.810000	2.297186	-5.758229	0.0285681
1.820000	2.302903	-5.758267	0.0287099
1.830000	2.308608	-5.758304	0.0288512
1.840000	2.314301	-5.758340	0.0289919
1.850000	2.319980	-5.758376	0.029132
1.860000	2.325645	-5.758411	0.0292715
1.870000	2.331296	-5.758445	0.0294105
1.880000	2.336932	-5.758479	0.0295488
1.890000	2.342551	-5.758512	0.0296865
1.900000	2.348155	-5.758543	0.0298236
1.910000	2.353741	-5.758575	0.02996
1.920000	2.359310	-5.758606	0.0300958
1.930000	2.364861	-5.758637	0.0302309
1.940000	2.370394	-5.758667	0.0303654
1.950000	2.375907	-5.758696	0.0304992
1.960000	2.381402	-5.758725	0.0306324
1.970000	2.386876	-5.758754	0.0307648
1.980000	2.392329	-5.758781	0.0308966
1.990000	2.397763	-5.758809	0.0310277
2.000000	2.403174	-5.758836	0.0311581
2.010000	2.408565	-5.758862	0.0312878
2.020000	2.413933	-5.758889	0.0314168
2.030000	2.419280	-5.758914	0.031545
2.040000	2.424603	-5.758940	0.0316726
2.050000	2.429904	-5.758965	0.0317994
2.060000	2.435181	-5.758989	0.0319255
2.070000	2.440435	-5.759013	0.0320509
2.080000	2.445666	-5.759037	0.0321756
2.090000	2.450872	-5.759060	0.0322995
2.100000	2.456053	-5.759083	0.0324227
2.110000	2.461211	-5.759106	0.0325452
2.120000	2.466343	-5.759128	0.0326669
2.130000	2.471451	-5.759150	0.0327878
2.140000	2.476533	-5.759172	0.0329081
2.150000	2.481590	-5.759193	0.0330275
2.160000	2.486621	-5.759214	0.0331463
2.170000	2.491626	-5.759235	0.0332642
2.180000	2.496606	-5.759255	0.0333815
2.190000	2.501559	-5.759275	0.0334979
2.200000	2.506486	-5.759295	0.0336137
2.210000	2.511387	-5.759315	0.0337286
2.220000	2.516261	-5.759334	0.0338429
2.230000	2.521108	-5.759353	0.0339563
2.240000	2.525929	-5.759372	0.034069
2.250000	2.530723	-5.759391	0.034181
2.260000	2.535490	-5.759409	0.0342922
2.270000	2.540230	-5.759427	0.0344027
2.280000	2.544943	-5.759445	0.0345124
2.290000	2.549628	-5.759462	0.0346213
2.300000	2.554286	-5.759480	0.0347295
2.310000	2.558918	-5.759497	0.0348369
2.320000	2.563521	-5.759513	0.0349436
2.330000	2.568098	-5.759530	0.0350496
2.340000	2.572647	-5.759546	0.0351548
2.350000	2.577168	-5.759562	0.0352593
2.360000	2.581662	-5.759579	0.035363
2.370000	2.586129	-5.759594	0.0354659
2.380000	2.590568	-5.759610	0.0355682
2.390000	2.594980	-5.759625	0.0356696
2.400000	2.599364	-5.759640	0.0357704
2.410000	2.603721	-5.759655	0.0358704
2.420000	2.608050	-5.759670	0.0359697
2.430000	2.612352	-5.759685	0.0360682
2.440000	2.616626	-5.759699	0.0361661
2.450000	2.620873	-5.759713	0.0362632
2.460000	2.625092	-5.759727	0.0363595
2.470000	2.629284	-5.759741	0.0364552
2.480000	2.633449	-5.759755	0.0365501
2.490000	2.637587	-5.759768	0.0366443
2.500000	2.641697	-5.759782	0.0367378
2.510000	2.645781	-5.759795	0.0368306
2.520000	2.649837	-5.759808	0.0369227
2.530000	2.653866	-5.759820	0.037014
2.540000	2.657868	-5.759833	0.0371047
2.550000	2.661844	-5.759846	0.0371947
2.560000	2.665792	-5.759858	0.0372839
2.570000	2.669714	-5.759870	0.0373725
2.580000	2.673609	-5.759882	0.0374604
2.590000	2.677478	-5.759894	0.0375476
2.600000	2.681319	-5.759906	0.0376341
2.610000	2.685135	-5.759917	0.0377199
2.620000	2.688924	-5.759929	0.037805
2.630000	2.692687	-5.759940	0.0378895
2.640000	2.696424	-5.759951	0.0379733
2.650000	2.700135	-5.759962	0.0380564
2.660000	2.703819	-5.759973	0.0381389
2.670000	2.707478	-5.759984	0.0382207
2.680000	2.711111	-5.759994	0.0383018
2.690000	2.714719	-5.760005	0.0383823
2.700000	2.718301	-5.760015	0.0384622
2.710000	2.721857	-5.760025	0.0385413
2.720000	2.725388	-5.760035	0.0386199
2.730000	2.728894	-5.760045	0.0386978
2.740000	2.732375	-5.760055	0.038775
2.750000	2.735831	-5.760064	0.0388517
2.760000	2.739262	-5.760074	0.0389277
2.770000	2.742668	-5.760083	0.039003
2.780000	2.746050	-5.760092	0.0390778
2.790000	2.749407	-5.760102	0.0391519
2.800000	2.752740	-5.760111	0.0392254
2.810000	2.756048	-5.760119	0.0392983
2.820000	2.759332	-5.760128	0.0393706
2.830000	2.762593	-5.760137	0.0394423
2.840000	2.765829	-5.760146	0.0395134
2.850000	2.769042	-5.760154	0.0395839
2.860000	2.772231	-5.760162	0.0396538
2.870000	2.775396	-5.760170	0.0397231
2.880000	2.778538	-5.760179	0.0397918
2.890000	2.781657	-5.760187	0.0398599
2.900000	2.784753	-5.760195	0.0399275
2.910000	2.787826	-5.760202	0.0399945
2.920000	2.790876	-5.760210	0.0400609
2.930000	2.793903	-5.760218	0.0401267
2.940000	2.796908	-5.760225	0.040192
2.950000	2.799890	-5.760232	0.0402567
2.960000	2.802850	-5.760240	0.0403209
2.970000	2.805788	-5.760247	0.0403845
2.980000	2.808703	-5.760254	0.0404476
2.990000	2.811597	-5.760261	0.0405101
3.000000	2.814470	-5.760268	0.0405721
3.010000	2.817320	-5.760275	0.0406335
3.020000	2.820149	-5.760282	0.0406944
3.030000	2.822957	-5.760288	0.0407548
3.040000	2.825743	-5.760295	0.0408147
3.050000	2.828509	-5.760301	0.040874
3.060000	2.831253	-5.760307	0.0409328
3.070000	2.833977	-5.760314	0.0409911
3.080000	2.836680	-5.760320	0.0410489
3.090000	2.839362	-5.760326	0.0411062
3.100000	2.842025	-5.760332	0.041163
3.110000	2.844666	-5.760338	0.0412193
3.120000	2.847288	-5.760344	0.041275
3.130000	2.849890	-5.760349	0.0413303
3.140000	2.852472	-5.760355	0.0413851
3.150000	2.855034	-5.760361	0.0414394
3.160000	2.857577	-5.760366	0.0414933
3.170000	2.860101	-5.760372	0.0415466
3.180000	2.862605	-5.760377	0.0415995
3.190000	2.865090	-5.760382	0.0416519
3.200000	2.867556	-5.760387	0.0417039
3.210000	2.870003	-5.760392	0.0417554
3.220000	2.872431	-5.760397	0.0418064
3.230000	2.874841	-5.760402	0.0418569
3.240000	2.877232	-5.760407	0.0419071
3.250000	2.879605	-5.760412	0.0419567
3.260000	2.881960	-5.760417	0.0420059
3.270000	2.884297	-5.760421	0.0420547
3.280000	2.886616	-5.760426	0.042103
3.290000	2.888917	-5.760430	0.0421509
3.300000	2.891200	-5.760435	0.0421984
3.310000	2.893466	-5.760439	0.0422454
3.320000	2.895715	-5.760443	0.042292
3.330000	2.897946	-5.760448	0.0423382
3.340000	2.900160	-5.760452	0.042384
3.350000	2.902357	-5.760456	0.0424294
3.360000	2.904538	-5.760460	0.0424743
3.370000	2.906701	-5.760464	0.0425188
3.380000	2.908848	-5.760468	0.042563
3.390000	2.910979	-5.760471	0.0426067
3.400000	2.913093	-5.760475	0.04265
3.410000	2.915191	-5.760479	0.0426929
3.420000	2.917273	-5.760482	0.0427355
3.430000	2.919338	-5.760486	0.0427776
3.440000	2.921389	-5.760489	0.0428194
3.450000	2.923423	-5.760493	0.0428608
3.460000	2.925442	-5.760496	0.0429018
3.470000	2.927445	-5.760499	0.0429424
3.480000	2.929433	-5.760503	0.0429827
3.490000	2.931406	-5.760506	0.0430225
3.500000	2.933363	-5.760509	0.043062
3.510000	2.935306	-5.760512	0.0431012
3.520000	2.937234	-5.760515	0.04314
3.530000	2.939147	-5.760519	0.0431784
3.540000	2.941046	-5.760521	0.0432165
3.550000	2.942930	-5.760524	0.0432542
3.560000	2.944799	-5.760527	0.0432916
3.570000	2.946655	-5.760530	0.0433286
3.580000	2.948496	-5.760532	0.0433653
3.590000	2.950324	-5.760535	0.0434016
3.600000	2.952137	-5.760538	0.0434376
3.610000	2.953937	-5.760540	0.0434733
3.620000	2.955723	-5.760543	0.0435086
3.630000	2.957495	-5.760545	0.0435437
3.640000	2.959254	-5.760548	0.0435783
3.650000	2.960999	-5.760550	0.0436127
3.660000	2.962732	-5.760552	0.0436467
3.670000	2.964451	-5.760554	0.0436805
3.680000	2.966158	-5.760557	0.0437139
3.690000	2.967851	-5.760559	0.043747
3.700000	2.969532	-5.760561	0.0437797
3.710000	2.971200	-5.760563	0.0438122
3.720000	2.972855	-5.760565	0.0438444
3.730000	2.974498	-5.760567	0.0438763
3.740000	2.976129	-5.760569	0.0439078
3.750000	2.977747	-5.760571	0.0439391
3.760000	2.979354	-5.760572	0.0439701
3.770000	2.980948	-5.760574	0.0440008
3.780000	2.982531	-5.760576	0.0440312
3.790000	2.984101	-5.760578	0.0440613
3.800000	2.985660	-5.760579	0.0440911
3.810000	2.987207	-5.760581	0.0441207
3.820000	2.988743	-5.760582	0.0441499
3.830000	2.990268	-5.760584	0.0441789
3.840000	2.991781	-5.760585	0.0442076
3.850000	2.993282	-5.760587	0.0442361
3.860000	2.994773	-5.760588	0.0442643
3.870000	2.996253	-5.760590	0.0442922
3.880000	2.997722	-5.760591	0.0443198
3.890000	2.999180	-5.760592	0.0443472
3.900000	3.000627	-5.760593	0.0443743
3.910000	3.002064	-5.760595	0.0444012
3.920000	3.003490	-5.760596	0.0444278
3.930000	3.004905	-5.760597	0.0444542
3.940000	3.006311	-5.760598	0.0444803
3.950000	3.007706	-5.760599	0.0445062
3.960000	3.009091	-5.760600	0.0445318
3.970000	3.010466	-5.760601	0.0445571
3.980000	3.011831	-5.760602	0.0445823
3.990000	3.013186	-5.760603	0.0446072
4.000000	3.014531	-5.760604	0.0446318
4.010000	3.015866	-5.760605	0.0446562
4.020000	3.017192	-5.760605	0.0446804
4.030000	3.018508	-5.760606	0.0447044
4.040000	3.019815	-5.760607	0.0447281
4.050000	3.021113	-5.760608	0.0447516
4.060000	3.022401	-5.760608	0.0447749
4.070000	3.023680	-5.760609	0.0447979
4.080000	3.024950	-5.760610	0.0448208
4.090000	3.026211	-5.760610	0.0448434
4.100000	3.027463	-5.760611	0.0448658
4.110000	3.028706	-5.760611	0.044888
4.120000	3.029940	-5.760612	0.0449099
4.130000	3.031166	-5.760612	0.0449317
4.140000	3.032383	-5.760612	0.0449532
4.150000	3.033591	-5.760613	0.0449746
4.160000	3.034791	-5.760613	0.0449957
4.170000	3.035983	-5.760613	0.0450167
4.180000	3.037166	-5.760614	0.0450374
4.190000	3.038341	-5.760614	0.0450579
4.200000	3.039508	-5.760614	0.0450783
4.210000	3.040667	-5.760614	0.0450984
4.220000	3.041818	-5.760615	0.0451183
4.230000	3.042961	-5.760615	0.0451381
4.240000	3.044096	-5.760615	0.0451577
4.250000	3.045223	-5.760615	0.045177
4.260000	3.046343	-5.760615	0.0451962
4.270000	3.047455	-5.760615	0.0452152
4.280000	3.048559	-5.760615	0.0452341
4.290000	3.049656	-5.760615	0.0452527
4.300000	3.050746	-5.760615	0.0452712
4.310000	3.051828	-5.760615	0.0452894
4.320000	3.052903	-5.760615	0.0453075
4.330000	3.053970	-5.760615	0.0453255
4.340000	3.055031	-5.760615	0.0453432
4.350000	3.056084	-5.760614	0.0453608
4.360000	3.057131	-5.760614	0.0453782
4.370000	3.058170	-5.760614	0.0453955
4.380000	3.059203	-5.760614	0.0454125
4.390000	3.060229	-5.760614	0.0454295
4.400000	3.061248	-5.760613	0.0454462
4.410000	3.062260	-5.760613	0.0454628
4.420000	3.063266	-5.760613	0.0454792
4.430000	3.064265	-5.760612	0.0454955
4.440000	3.065258	-5.760612	0.0455116
4.450000	3.066244	-5.760612	0.0455275
4.460000	3.067224	-5.760611	0.0455433
4.470000	3.068198	-5.760611	0.045559
4.480000	3.069165	-5.760610	0.0455745
4.490000	3.070126	-5.760610	0.0455898
4.500000	3.071081	-5.760609	0.045605
4.510000	3.072031	-5.760609	0.04562
4.520000	3.072973	-5.760608	0.0456349
4.530000	3.073910	-5.760608	0.0456497
4.540000	3.074842	-5.760607	0.0456643
4.550000	3.075767	-5.760606	0.0456788
4.560000	3.076687	-5.760606	0.0456931
4.570000	3.077600	-5.760605	0.0457073
4.580000	3.078509	-5.760604	0.0457213
4.590000	3.079411	-5.760604	0.0457352
4.600000	3.080308	-5.760603	0.045749
4.610000	3.081200	-5.760602	0.0457626
4.620000	3.082086	-5.760602	0.0457761
4.630000	3.082966	-5.760601	0.0457895
4.640000	3.083842	-5.760600	0.0458028
4.650000	3.084712	-5.760599	0.0458159
4.660000	3.085577	-5.760598	0.0458289
4.670000	3.086436	-5.760597	0.0458417
4.680000	3.087291	-5.760597	0.0458544
4.690000	3.088140	-5.760596	0.0458671
4.700000	3.088984	-5.760595	0.0458795
4.710000	3.089823	-5.760594	0.0458919
4.720000	3.090658	-5.760593	0.0459041
4.730000	3.091488	-5.760592	0.0459163
4.740000	3.092312	-5.760591	0.0459283
4.750000	3.093132	-5.760590	0.0459402
4.760000	3.093947	-5.760589	0.0459519
4.770000	3.094758	-5.760588	0.0459636
4.780000	3.095564	-5.760587	0.0459751
4.790000	3.096365	-5.760586	0.0459865
4.800000	3.097162	-5.760585	0.0459979
4.810000	3.097954	-5.760584	0.0460091
4.820000	3.098742	-5.760582	0.0460202
4.830000	3.099525	-5.760581	0.0460311
4.840000	3.100304	-5.760581	0.046042
4.850000	3.101078	-5.760579	0.0460528
4.860000	3.101848	-5.760578	0.0460635
4.870000	3.102614	-5.760577	0.046074
4.880000	3.103376	-5.760576	0.0460845
4.890000	3.104134	-5.760574	0.0460948
4.900000	3.104887	-5.760573	0.0461051
4.910000	3.105637	-5.760572	0.0461152
4.920000	3.106382	-5.760571	0.0461253
4.930000	3.107124	-5.760570	0.0461352
4.940000	3.107861	-5.760568	0.0461451
4.950000	3.108595	-5.760567	0.0461548
4.960000	3.109325	-5.760566	0.0461645
4.970000	3.110050	-5.760564	0.0461741
4.980000	3.110773	-5.760563	0.0461835
4.990000	3.111491	-5.760561	0.0461929
5.000000	3.112206	-5.760560	0.0462022


==> eta=2.000000_l=5_nu=1_Plot_test20_convective_BDF2=0.010000.txt <==
Time	Kinetic		Momentum		Work
0.000000	3.650756	-4.091827	0.070809
0.010000	3.602475	-4.140645	0.0691566
0.020000	3.544248	-4.207478	0.0673612
0.030000	3.487384	-4.277618	0.0655787
0.040000	3.434012	-4.345926	0.0638405
0.050000	3.384058	-4.410938	0.0621509
0.060000	3.337115	-4.472395	0.0605096
0.070000	3.292771	-4.530366	0.0589163
0.080000	3.250662	-4.585007	0.05737
0.090000	3.210470	-4.636489	0.0558695
0.100000	3.171920	-4.684992	0.0544136
0.110000	3.134781	-4.730684	0.0530012
0.120000	3.098857	-4.773728	0.0516311
0.130000	3.063984	-4.814278	0.050302
0.140000	3.030025	-4.852477	0.049013
0.150000	2.996870	-4.888463	0.0477629
0.160000	2.964425	-4.922364	0.0465507
0.170000	2.932614	-4.954300	0.0453755
0.180000	2.901379	-4.984388	0.0442362
0.190000	2.870671	-5.012733	0.0431319
0.200000	2.840453	-5.039436	0.0420618
0.210000	2.810697	-5.064594	0.041025
0.220000	2.781382	-5.088295	0.0400205
0.230000	2.752494	-5.110625	0.0390476
0.240000	2.724023	-5.131663	0.0381056
0.250000	2.695964	-5.151484	0.0371935
0.260000	2.668315	-5.170161	0.0363107
0.270000	2.641063	-5.187668	0.0354563
0.280000	2.614246	-5.204294	0.0346299
0.290000	2.587843	-5.219942	0.0338306
0.300000	2.561860	-5.234665	0.0330577
0.310000	2.536306	-5.248534	0.0323106
0.320000	2.511189	-5.261601	0.0315887
0.330000	2.486515	-5.273915	0.0308913
0.340000	2.462292	-5.285516	0.0302179
0.350000	2.438526	-5.296452	0.0295677
0.360000	2.415224	-5.306756	0.0289404
0.370000	2.392391	-5.316467	0.0283353
0.380000	2.370035	-5.325618	0.0277518
0.390000	2.348159	-5.334243	0.0271894
0.400000	2.326768	-5.342371	0.0266477
0.410000	2.305866	-5.350033	0.026126
0.420000	2.285456	-5.357254	0.0256239
0.430000	2.265541	-5.364060	0.025141
0.440000	2.246123	-5.370476	0.0246766
0.450000	2.227202	-5.376524	0.0242305
0.460000	2.208780	-5.382226	0.0238021
0.470000	2.190856	-5.387600	0.0233909
0.480000	2.173430	-5.392667	0.0229966
0.490000	2.156501	-5.397445	0.0226187
0.500000	2.140065	-5.401949	0.0222569
0.510000	2.124123	-5.406197	0.0219106
0.520000	2.108670	-5.410202	0.0215796
0.530000	2.093703	-5.413979	0.0212634
0.540000	2.079219	-5.417541	0.0209616
0.550000	2.065213	-5.420900	0.0206739
0.560000	2.051681	-5.424069	0.0204
0.570000	2.038619	-5.427058	0.0201394
0.580000	2.026020	-5.429878	0.0198918
0.590000	2.013880	-5.432538	0.019657
0.600000	2.002193	-5.435048	0.0194345
0.610000	1.990953	-5.437416	0.019224
0.620000	1.980153	-5.439651	0.0190253
0.630000	1.969788	-5.441761	0.018838
0.640000	1.959850	-5.443751	0.0186618
0.650000	1.950334	-5.445631	0.0184964
0.660000	1.941232	-5.447404	0.0183415
0.670000	1.932537	-5.449080	0.018197
0.680000	1.924243	-5.450661	0.0180624
0.690000	1.916341	-5.452154	0.0179375
0.700000	1.908826	-5.453566	0.017822
0.710000	1.901690	-5.454899	0.0177158
0.720000	1.894925	-5.456158	0.0176185
0.730000	1.888525	-5.457348	0.0175298
0.740000	1.882481	-5.458473	0.0174497
0.750000	1.876787	-5.459532	0.0173778
0.760000	1.871436	-5.460539	0.0173138
0.770000	1.866421	-5.461490	0.0172577
0.780000	1.861733	-5.462389	0.0172091
0.790000	1.857366	-5.463239	0.0171678
0.800000	1.853312	-5.464043	0.0171337
0.810000	1.849566	-5.464804	0.0171064
0.820000	1.846119	-5.465524	0.017086
0.830000	1.842964	-5.466206	0.017072
0.840000	1.840096	-5.466852	0.0170644
0.850000	1.837506	-5.467463	0.0170629
0.860000	1.835189	-5.468042	0.0170674
0.870000	1.833137	-5.468591	0.0170777
0.880000	1.831344	-5.469111	0.0170937
0.890000	1.829803	-5.469605	0.0171151
0.900000	1.828509	-5.470073	0.0171417
0.910000	1.827454	-5.470517	0.0171735
0.920000	1.826633	-5.470939	0.0172103
0.930000	1.826040	-5.471339	0.0172519
0.940000	1.825668	-5.471718	0.0172981
0.950000	1.825511	-5.472079	0.0173489
0.960000	1.825564	-5.472423	0.017404
0.970000	1.825821	-5.472749	0.0174634
0.980000	1.826276	-5.473059	0.0175269
0.990000	1.826924	-5.473354	0.0175943
1.000000	1.827759	-5.473635	0.0176656
1.010000	1.828776	-5.473902	0.0177405
1.020000	1.829970	-5.474157	0.0178191
1.030000	1.831336	-5.474400	0.0179011
1.040000	1.832868	-5.474632	0.0179864
1.050000	1.834562	-5.474853	0.018075
1.060000	1.836412	-5.475064	0.0181667
1.070000	1.838415	-5.475265	0.0182613
1.080000	1.840565	-5.475457	0.0183589
1.090000	1.842858	-5.475641	0.0184593
1.100000	1.845289	-5.475817	0.0185623
1.110000	1.847854	-5.475986	0.018668
1.120000	1.850570	-5.476231	0.0187762
1.130000	1.853378	-5.476334	0.0188866
1.140000	1.856313	-5.476453	0.0189994
1.150000	1.859370	-5.476587	0.0191145
1.160000	1.862543	-5.476723	0.0192316
1.170000	1.865825	-5.476853	0.0193508
1.180000	1.869213	-5.476979	0.019472
1.190000	1.872703	-5.477100	0.019595
1.200000	1.876292	-5.477216	0.0197198
1.210000	1.879976	-5.477327	0.0198463
1.220000	1.883752	-5.477434	0.0199745
1.230000	1.887616	-5.477538	0.0201042
1.240000	1.891568	-5.477649	0.0202355
1.250000	1.895598	-5.477739	0.0203681
1.260000	1.899707	-5.477829	0.0205021
1.270000	1.903892	-5.477916	0.0206374
1.280000	1.908157	-5.478028	0.0207739
1.290000	1.912482	-5.478098	0.0209116
1.300000	1.916875	-5.478171	0.0210504
1.310000	1.921335	-5.478250	0.0211902
1.320000	1.925856	-5.478325	0.021331
1.330000	1.930436	-5.478399	0.0214727
1.340000	1.935072	-5.478471	0.0216153
1.350000	1.939760	-5.478534	0.0217587
1.360000	1.944502	-5.478605	0.0219028
1.370000	1.949293	-5.478672	0.0220477
1.380000	1.954130	-5.478736	0.0221932
1.390000	1.959011	-5.478797	0.0223394
1.400000	1.963935	-5.478857	0.0224861
1.410000	1.968898	-5.478916	0.0226333
1.420000	1.973900	-5.478973	0.022781
1.430000	1.978937	-5.479029	0.0229292
1.440000	1.984009	-5.479083	0.0230777
1.450000	1.989112	-5.479136	0.0232266
1.460000	1.994245	-5.479188	0.0233758
1.470000	1.999406	-5.479239	0.0235253
1.480000	2.004594	-5.479288	0.023675
1.490000	2.009807	-5.479336	0.0238248
1.500000	2.015042	-5.479383	0.0239749
1.510000	2.020299	-5.479429	0.0241251
1.520000	2.025575	-5.479475	0.0242754
1.530000	2.030870	-5.479519	0.0244257
1.540000	2.036181	-5.479562	0.0245761
1.550000	2.041507	-5.479605	0.0247265
1.560000	2.046847	-5.479646	0.0248768
1.570000	2.052199	-5.479687	0.0250271
1.580000	2.057562	-5.479727	0.0251773
1.590000	2.062935	-5.479767	0.0253274
1.600000	2.068316	-5.479805	0.0254773
1.610000	2.073704	-5.479843	0.0256271
1.620000	2.079098	-5.479881	0.0257767
1.630000	2.084496	-5.479917	0.025926
1.640000	2.089898	-5.479953	0.0260752
1.650000	2.095302	-5.479989	0.026224
1.660000	2.100708	-5.480023	0.0263726
1.670000	2.106113	-5.480058	0.0265209
1.680000	2.111518	-5.480092	0.0266689
1.690000	2.116921	-5.480124	0.0268165
1.700000	2.122322	-5.480157	0.0269638
1.710000	2.127718	-5.480189	0.0271107
1.720000	2.133110	-5.480221	0.0272572
1.730000	2.138497	-5.480252	0.0274032
1.740000	2.143877	-5.480283	0.0275489
1.750000	2.149250	-5.480313	0.0276941
1.760000	2.154615	-5.480343	0.0278388
1.770000	2.159972	-5.480372	0.027983
1.780000	2.165319	-5.480401	0.0281268
1.790000	2.170656	-5.480430	0.0282701
1.800000	2.175982	-5.480458	0.0284128
1.810000	2.181296	-5.480485	0.028555
1.820000	2.186599	-5.480513	0.0286967
1.830000	2.191888	-5.480540	0.0288378
1.840000	2.197164	-5.480567	0.0289783
1.850000	2.202426	-5.480593	0.0291183
1.860000	2.207673	-5.480619	0.0292576
1.870000	2.212905	-5.480645	0.0293964
1.880000	2.218121	-5.480670	0.0295346
1.890000	2.223321	-5.480695	0.0296721
1.900000	2.228505	-5.480720	0.029809
1.910000	2.233671	-5.480744	0.0299453
1.920000	2.238820	-5.480768	0.0300809
1.930000	2.243950	-5.480792	0.0302159
1.940000	2.249062	-5.480815	0.0303502
1.950000	2.254155	-5.480838	0.0304839
1.960000	2.259229	-5.480861	0.0306169
1.970000	2.264283	-5.480884	0.0307492
1.980000	2.269317	-5.480906	0.0308808
1.990000	2.274330	-5.480928	0.0310118
2.000000	2.279323	-5.480949	0.031142
2.010000	2.284295	-5.480971	0.0312715
2.020000	2.289245	-5.480992	0.0314004
2.030000	2.294174	-5.481013	0.0315285
2.040000	2.299081	-5.481034	0.0316559
2.050000	2.303965	-5.481054	0.0317826
2.060000	2.308827	-5.481075	0.0319085
2.070000	2.313667	-5.481095	0.0320338
2.080000	2.318483	-5.481114	0.0321583
2.090000	2.323276	-5.481134	0.0322821
2.100000	2.328046	-5.481153	0.0324051
2.110000	2.332793	-5.481173	0.0325274
2.120000	2.337515	-5.481191	0.032649
2.130000	2.342214	-5.481210	0.0327698
2.140000	2.346889	-5.481228	0.0328899
2.150000	2.351539	-5.481246	0.0330092
2.160000	2.356165	-5.481265	0.0331278
2.170000	2.360766	-5.481282	0.0332456
2.180000	2.365343	-5.481300	0.0333627
2.190000	2.369895	-5.481317	0.033479
2.200000	2.374422	-5.481334	0.0335946
2.210000	2.378924	-5.481351	0.0337095
2.220000	2.383400	-5.481368	0.0338235
2.230000	2.387852	-5.481384	0.0339369
2.240000	2.392279	-5.481401	0.0340495
2.250000	2.396680	-5.481417	0.0341613
2.260000	2.401055	-5.481433	0.0342723
2.270000	2.405406	-5.481449	0.0343827
2.280000	2.409730	-5.481464	0.0344922
2.290000	2.414029	-5.481480	0.034601
2.300000	2.418303	-5.481495	0.0347091
2.310000	2.422550	-5.481510	0.0348164
2.320000	2.426772	-5.481525	0.034923
2.330000	2.430969	-5.481540	0.0350288
2.340000	2.435140	-5.481555	0.0351339
2.350000	2.439285	-5.481569	0.0352382
2.360000	2.443404	-5.481583	0.0353418
2.370000	2.447497	-5.481597	0.0354447
2.380000	2.451565	-5.481611	0.0355468
2.390000	2.455607	-5.481625	0.0356481
2.400000	2.459624	-5.481638	0.0357488
2.410000	2.463614	-5.481652	0.0358486
2.420000	2.467580	-5.481665	0.0359478
2.430000	2.471519	-5.481678	0.0360462
2.440000	2.475433	-5.481691	0.0361439
2.450000	2.479321	-5.481704	0.0362409
2.460000	2.483184	-5.481717	0.0363372
2.470000	2.487021	-5.481729	0.0364327
2.480000	2.490833	-5.481741	0.0365275
2.490000	2.494620	-5.481753	0.0366216
2.500000	2.498381	-5.481766	0.036715
2.510000	2.502117	-5.481778	0.0368077
2.520000	2.505828	-5.481790	0.0368996
2.530000	2.509514	-5.481801	0.0369909
2.540000	2.513174	-5.481812	0.0370814
2.550000	2.516810	-5.481824	0.0371713
2.560000	2.520421	-5.481835	0.0372604
2.570000	2.524007	-5.481846	0.0373489
2.580000	2.527568	-5.481857	0.0374367
2.590000	2.531104	-5.481868	0.0375238
2.600000	2.534616	-5.481879	0.0376102
2.610000	2.538104	-5.481889	0.0376959
2.620000	2.541567	-5.481900	0.0377809
2.630000	2.545006	-5.481910	0.0378653
2.640000	2.548420	-5.481920	0.037949
2.650000	2.551810	-5.481930	0.038032
2.660000	2.555176	-5.481940	0.0381144
2.670000	2.558519	-5.481950	0.0381961
2.680000	2.561837	-5.481960	0.0382771
2.690000	2.565132	-5.481969	0.0383575
2.700000	2.568403	-5.481979	0.0384372
2.710000	2.571651	-5.481988	0.0385163
2.720000	2.574875	-5.481997	0.0385948
2.730000	2.578076	-5.482007	0.0386726
2.740000	2.581254	-5.482016	0.0387497
2.750000	2.584409	-5.482025	0.0388263
2.760000	2.587541	-5.482034	0.0389022
2.770000	2.590649	-5.482042	0.0389775
2.780000	2.593736	-5.482051	0.0390521
2.790000	2.596799	-5.482059	0.0391262
2.800000	2.599840	-5.482068	0.0391996
2.810000	2.602859	-5.482076	0.0392724
2.820000	2.605855	-5.482084	0.0393446
2.830000	2.608829	-5.482092	0.0394162
2.840000	2.611782	-5.482100	0.0394872
2.850000	2.614712	-5.482108	0.0395576
2.860000	2.617620	-5.482116	0.0396274
2.870000	2.620507	-5.482123	0.0396966
2.880000	2.623373	-5.482131	0.0397653
2.890000	2.626217	-5.482139	0.0398333
2.900000	2.629039	-5.482146	0.0399008
2.910000	2.631841	-5.482153	0.0399677
2.920000	2.634621	-5.482161	0.040034
2.930000	2.637381	-5.482168	0.0400998
2.940000	2.640120	-5.482174	0.040165
2.950000	2.642838	-5.482182	0.0402297
2.960000	2.645535	-5.482188	0.0402937
2.970000	2.648213	-5.482195	0.0403573
2.980000	2.650870	-5.482202	0.0404203
2.990000	2.653506	-5.482208	0.0404827
3.000000	2.656123	-5.482215	0.0405446
3.010000	2.658720	-5.482221	0.040606
3.020000	2.661297	-5.482227	0.0406668
3.030000	2.663855	-5.482234	0.0407271
3.040000	2.666393	-5.482240	0.0407869
3.050000	2.668912	-5.482246	0.0408462
3.060000	2.671411	-5.482252	0.0409049
3.070000	2.673892	-5.482258	0.0409632
3.080000	2.676353	-5.482264	0.0410209
3.090000	2.678795	-5.482269	0.0410781
3.100000	2.681219	-5.482275	0.0411348
3.110000	2.683625	-5.482281	0.041191
3.120000	2.686011	-5.482286	0.0412468
3.130000	2.688380	-5.482292	0.041302
3.140000	2.690730	-5.482297	0.0413567
3.150000	2.693062	-5.482302	0.041411
3.160000	2.695376	-5.482307	0.0414647
3.170000	2.697673	-5.482313	0.041518
3.180000	2.699951	-5.482317	0.0415709
3.190000	2.702213	-5.482323	0.0416232
3.200000	2.704456	-5.482327	0.0416751
3.210000	2.706683	-5.482332	0.0417265
3.220000	2.708892	-5.482337	0.0417775
3.230000	2.711084	-5.482342	0.041828
3.240000	2.713259	-5.482347	0.041878
3.250000	2.715418	-5.482351	0.0419276
3.260000	2.717559	-5.482356	0.0419768
3.270000	2.719685	-5.482360	0.0420255
3.280000	2.721793	-5.482364	0.0420738
3.290000	2.723886	-5.482369	0.0421216
3.300000	2.725962	-5.482373	0.0421691
3.310000	2.728022	-5.482377	0.042216
3.320000	2.730066	-5.482381	0.0422626
3.330000	2.732095	-5.482385	0.0423087
3.340000	2.734107	-5.482389	0.0423544
3.350000	2.736104	-5.482393	0.0423997
3.360000	2.738086	-5.482397	0.0424446
3.370000	2.740053	-5.482401	0.0424891
3.380000	2.742004	-5.482405	0.0425332
3.390000	2.743940	-5.482409	0.0425769
3.400000	2.745861	-5.482412	0.0426202
3.410000	2.747767	-5.482416	0.042663
3.420000	2.749659	-5.482419	0.0427055
3.430000	2.751535	-5.482423	0.0427476
3.440000	2.753398	-5.482426	0.0427894
3.450000	2.755245	-5.482430	0.0428307
3.460000	2.757079	-5.482433	0.0428716
3.470000	2.758899	-5.482436	0.0429122
3.480000	2.760704	-5.482440	0.0429524
3.490000	2.762496	-5.482442	0.0429923
3.500000	2.764273	-5.482446	0.0430317
3.510000	2.766037	-5.482449	0.0430708
3.520000	2.767788	-5.482451	0.0431096
3.530000	2.769525	-5.482455	0.043148
3.540000	2.771248	-5.482458	0.043186
3.550000	2.772958	-5.482460	0.0432237
3.560000	2.774655	-5.482463	0.043261
3.570000	2.776340	-5.482466	0.043298
3.580000	2.778011	-5.482469	0.0433346
3.590000	2.779669	-5.482471	0.043371
3.600000	2.781314	-5.482474	0.0434069
3.610000	2.782947	-5.482476	0.0434425
3.620000	2.784568	-5.482479	0.0434778
3.630000	2.786176	-5.482481	0.0435128
3.640000	2.787771	-5.482484	0.0435475
3.650000	2.789355	-5.482486	0.0435818
3.660000	2.790926	-5.482489	0.0436158
3.670000	2.792486	-5.482491	0.0436495
3.680000	2.794033	-5.482493	0.0436828
3.690000	2.795569	-5.482495	0.0437159
3.700000	2.797093	-5.482498	0.0437487
3.710000	2.798605	-5.482500	0.0437811
3.720000	2.800107	-5.482502	0.0438132
3.730000	2.801596	-5.482504	0.0438451
3.740000	2.803074	-5.482506	0.0438766
3.750000	2.804541	-5.482508	0.0439078
3.760000	2.805997	-5.482510	0.0439388
3.770000	2.807442	-5.482512	0.0439695
3.780000	2.808876	-5.482513	0.0439998
3.790000	2.810299	-5.482515	0.0440299
3.800000	2.811712	-5.482517	0.0440597
3.810000	2.813114	-5.482518	0.0440892
3.820000	2.814505	-5.482520	0.0441185
3.830000	2.815886	-5.482522	0.0441474
3.840000	2.817257	-5.482523	0.0441761
3.850000	2.818617	-5.482525	0.0442045
3.860000	2.819967	-5.482526	0.0442327
3.870000	2.821307	-5.482528	0.0442606
3.880000	2.822637	-5.482530	0.0442882
3.890000	2.823957	-5.482531	0.0443156
3.900000	2.825268	-5.482532	0.0443427
3.910000	2.826568	-5.482533	0.0443695
3.920000	2.827859	-5.482535	0.0443961
3.930000	2.829141	-5.482536	0.0444224
3.940000	2.830413	-5.482537	0.0444485
3.950000	2.831675	-5.482539	0.0444743
3.960000	2.832929	-5.482540	0.0444999
3.970000	2.834173	-5.482541	0.0445253
3.980000	2.835407	-5.482542	0.0445504
3.990000	2.836633	-5.482543	0.0445753
4.000000	2.837850	-5.482544	0.0445999
4.010000	2.839058	-5.482545	0.0446243
4.020000	2.840258	-5.482546	0.0446484
4.030000	2.841448	-5.482547	0.0446724
4.040000	2.842630	-5.482548	0.0446961
4.050000	2.843803	-5.482549	0.0447196
4.060000	2.844968	-5.482550	0.0447428
4.070000	2.846124	-5.482551	0.0447659
4.080000	2.847272	-5.482552	0.0447887
4.090000	2.848412	-5.482553	0.0448113
4.100000	2.849544	-5.482553	0.0448336
4.110000	2.850667	-5.482554	0.0448558
4.120000	2.851783	-5.482554	0.0448777
4.130000	2.852890	-5.482555	0.0448995
4.140000	2.853989	-5.482556	0.044921
4.150000	2.855081	-5.482556	0.0449423
4.160000	2.856165	-5.482557	0.0449635
4.170000	2.857242	-5.482558	0.0449844
4.180000	2.858310	-5.482558	0.0450051
4.190000	2.859371	-5.482559	0.0450256
4.200000	2.860425	-5.482559	0.0450459
4.210000	2.861471	-5.482560	0.0450661
4.220000	2.862510	-5.482560	0.045086
4.230000	2.863542	-5.482561	0.0451057
4.240000	2.864567	-5.482561	0.0451253
4.250000	2.865584	-5.482561	0.0451446
4.260000	2.866595	-5.482562	0.0451638
4.270000	2.867598	-5.482562	0.0451828
4.280000	2.868594	-5.482562	0.0452016
4.290000	2.869584	-5.482563	0.0452202
4.300000	2.870567	-5.482563	0.0452387
4.310000	2.871543	-5.482563	0.0452569
4.320000	2.872512	-5.482563	0.045275
4.330000	2.873475	-5.482563	0.0452929
4.340000	2.874431	-5.482563	0.0453107
4.350000	2.875381	-5.482563	0.0453282
4.360000	2.876324	-5.482563	0.0453456
4.370000	2.877261	-5.482563	0.0453629
4.380000	2.878192	-5.482563	0.0453799
4.390000	2.879117	-5.482563	0.0453968
4.400000	2.880035	-5.482564	0.0454136
4.410000	2.880947	-5.482564	0.0454301
4.420000	2.881853	-5.482563	0.0454466
4.430000	2.882753	-5.482563	0.0454628
4.440000	2.883647	-5.482563	0.0454789
4.450000	2.884535	-5.482563	0.0454948
4.460000	2.885418	-5.482563	0.0455106
4.470000	2.886294	-5.482563	0.0455263
4.480000	2.887165	-5.482563	0.0455417
4.490000	2.888031	-5.482563	0.0455571
4.500000	2.888890	-5.482563	0.0455723
4.510000	2.889744	-5.482563	0.0455873
4.520000	2.890593	-5.482562	0.0456022
4.530000	2.891436	-5.482562	0.0456169
4.540000	2.892273	-5.482562	0.0456315
4.550000	2.893106	-5.482562	0.045646
4.560000	2.893933	-5.482561	0.0456603
4.570000	2.894755	-5.482561	0.0456745
4.580000	2.895571	-5.482561	0.0456885
4.590000	2.896383	-5.482560	0.0457024
4.600000	2.897189	-5.482560	0.0457162
4.610000	2.897990	-5.482559	0.0457298
4.620000	2.898787	-5.482559	0.0457433
4.630000	2.899578	-5.482559	0.0457567
4.640000	2.900364	-5.482559	0.0457699
4.650000	2.901146	-5.482558	0.045783
4.660000	2.901923	-5.482557	0.045796
4.670000	2.902695	-5.482557	0.0458088
4.680000	2.903462	-5.482556	0.0458216
4.690000	2.904225	-5.482556	0.0458342
4.700000	2.904983	-5.482555	0.0458466
4.710000	2.905736	-5.482554	0.045859
4.720000	2.906485	-5.482554	0.0458712
4.730000	2.907229	-5.482553	0.0458833
4.740000	2.907969	-5.482553	0.0458953
4.750000	2.908705	-5.482552	0.0459072
4.760000	2.909436	-5.482552	0.045919
4.770000	2.910163	-5.482551	0.0459306
4.780000	2.910886	-5.482550	0.0459422
4.790000	2.911604	-5.482550	0.0459536
4.800000	2.912318	-5.482549	0.0459649
4.810000	2.913028	-5.482549	0.0459761
4.820000	2.913734	-5.482548	0.0459872
4.830000	2.914436	-5.482547	0.0459982
4.840000	2.915134	-5.482544	0.046009
4.850000	2.915828	-5.482544	0.0460198
4.860000	2.916518	-5.482544	0.0460305
4.870000	2.917204	-5.482543	0.046041
4.880000	2.917886	-5.482543	0.0460515
4.890000	2.918565	-5.482542	0.0460618
4.900000	2.919239	-5.482541	0.0460721
4.910000	2.919910	-5.482540	0.0460822
4.920000	2.920577	-5.482540	0.0460923
4.930000	2.921241	-5.482539	0.0461022
4.940000	2.921901	-5.482538	0.0461121
4.950000	2.922557	-5.482536	0.0461218
4.960000	2.923209	-5.482536	0.0461315
4.970000	2.923858	-5.482535	0.046141
4.980000	2.924504	-5.482534	0.0461505
4.990000	2.925146	-5.482533	0.0461599
5.000000	2.925785	-5.482532	0.0461692


==> eta=32.000000_l=5_nu=1_Plot_test20_convective_BDF2=0.010000.txt <==
Time	Kinetic		Momentum		Work
0.000000	3.650756	-4.091827	0.070809
0.010000	3.602091	-4.131873	0.0691552
0.020000	3.541865	-4.178336	0.0673563
0.030000	3.480398	-4.217621	0.065568
0.040000	3.419563	-4.247213	0.0638227
0.050000	3.359572	-4.268427	0.0621249
0.060000	3.300520	-4.283298	0.0604754
0.070000	3.242541	-4.293609	0.0588739
0.080000	3.185764	-4.300719	0.0573197
0.090000	3.130285	-4.305616	0.055812
0.100000	3.076171	-4.308993	0.0543495
0.110000	3.023457	-4.311328	0.0529311
0.120000	2.972158	-4.312953	0.0515556
0.130000	2.922275	-4.314094	0.0502219
0.140000	2.873794	-4.314905	0.0489289
0.150000	2.826699	-4.315492	0.0476753
0.160000	2.780963	-4.315926	0.0464603
0.170000	2.736562	-4.316256	0.0452827
0.180000	2.693465	-4.316515	0.0441415
0.190000	2.651644	-4.316725	0.0430358
0.200000	2.611068	-4.316902	0.0419646
0.210000	2.571707	-4.317056	0.040927
0.220000	2.533531	-4.317194	0.0399221
0.230000	2.496511	-4.317321	0.0389492
0.240000	2.460617	-4.317440	0.0380072
0.250000	2.425823	-4.317553	0.0370955
0.260000	2.392099	-4.317662	0.0362133
0.270000	2.359420	-4.317768	0.0353598
0.280000	2.327759	-4.317872	0.0345343
0.290000	2.297091	-4.317973	0.033736
0.300000	2.267390	-4.318072	0.0329643
0.310000	2.238632	-4.318172	0.0322186
0.320000	2.210795	-4.318269	0.0314981
0.330000	2.183855	-4.318363	0.0308022
0.340000	2.157789	-4.318458	0.0301304
0.350000	2.132575	-4.318551	0.0294819
0.360000	2.108193	-4.318643	0.0288563
0.370000	2.084622	-4.318734	0.0282529
0.380000	2.061842	-4.318824	0.0276712
0.390000	2.039833	-4.318913	0.0271106
0.400000	2.018575	-4.319001	0.0265707
0.410000	1.998050	-4.319088	0.0260508
0.420000	1.978240	-4.319174	0.0255506
0.430000	1.959128	-4.319260	0.0250695
0.440000	1.940694	-4.319344	0.024607
0.450000	1.922924	-4.319427	0.0241627
0.460000	1.905799	-4.319509	0.0237361
0.470000	1.889305	-4.319591	0.0233267
0.480000	1.873425	-4.319671	0.0229342
0.490000	1.858143	-4.319750	0.0225581
0.500000	1.843445	-4.319829	0.0221979
0.510000	1.829317	-4.319907	0.0218534
0.520000	1.815743	-4.319983	0.021524
0.530000	1.802709	-4.320059	0.0212094
0.540000	1.790203	-4.320135	0.0209092
0.550000	1.778211	-4.320209	0.0206231
0.560000	1.766719	-4.320282	0.0203507
0.570000	1.755715	-4.320355	0.0200916
0.580000	1.745186	-4.320429	0.0198455
0.590000	1.735121	-4.320499	0.019612
0.600000	1.725507	-4.320569	0.0193908
0.610000	1.716332	-4.320638	0.0191817
0.620000	1.707587	-4.320706	0.0189842
0.630000	1.699258	-4.320775	0.0187982
0.640000	1.691336	-4.320842	0.0186231
0.650000	1.683809	-4.320908	0.0184589
0.660000	1.676669	-4.320974	0.0183052
0.670000	1.669903	-4.321039	0.0181617
0.680000	1.663503	-4.321103	0.0180281
0.690000	1.657459	-4.321167	0.0179042
0.700000	1.651761	-4.321230	0.0177897
0.710000	1.646401	-4.321292	0.0176843
0.720000	1.641369	-4.321353	0.0175879
0.730000	1.636656	-4.321414	0.0175001
0.740000	1.632254	-4.321475	0.0174207
0.750000	1.628154	-4.321534	0.0173496
0.760000	1.624348	-4.321593	0.0172863
0.770000	1.620829	-4.321651	0.0172308
0.780000	1.617588	-4.321709	0.0171829
0.790000	1.614618	-4.321766	0.0171422
0.800000	1.611911	-4.321822	0.0171086
0.810000	1.609459	-4.321878	0.0170819
0.820000	1.607257	-4.321933	0.0170619
0.830000	1.605296	-4.321988	0.0170484
0.840000	1.603570	-4.322042	0.0170412
0.850000	1.602073	-4.322095	0.0170402
0.860000	1.600797	-4.322148	0.017045
0.870000	1.599737	-4.322200	0.0170557
0.880000	1.598886	-4.322252	0.0170719
0.890000	1.598238	-4.322303	0.0170935
0.900000	1.597788	-4.322353	0.0171205
0.910000	1.597529	-4.322403	0.0171525
0.920000	1.597456	-4.322453	0.0171894
0.930000	1.597563	-4.322502	0.0172311
0.940000	1.597846	-4.322550	0.0172775
0.950000	1.598298	-4.322598	0.0173284
0.960000	1.598914	-4.322646	0.0173836
0.970000	1.599691	-4.322692	0.017443
0.980000	1.600621	-4.322739	0.0175065
0.990000	1.601702	-4.322784	0.0175739
1.000000	1.602928	-4.322830	0.0176452
1.010000	1.604295	-4.322875	0.0177201
1.020000	1.605798	-4.322919	0.0177985
1.030000	1.607433	-4.322963	0.0178805
1.040000	1.609196	-4.323007	0.0179657
1.050000	1.611082	-4.323050	0.0180541
1.060000	1.613088	-4.323092	0.0181457
1.070000	1.615209	-4.323134	0.0182402
1.080000	1.617442	-4.323175	0.0183376
1.090000	1.619784	-4.323217	0.0184377
1.100000	1.622229	-4.323257	0.0185405
1.110000	1.624775	-4.323298	0.0186459
1.120000	1.627419	-4.323338	0.0187538
1.130000	1.630156	-4.323377	0.0188641
1.140000	1.632984	-4.323416	0.0189766
1.150000	1.635900	-4.323454	0.0190913
1.160000	1.638899	-4.323493	0.0192082
1.170000	1.641980	-4.323531	0.019327
1.180000	1.645139	-4.323568	0.0194478
1.190000	1.648373	-4.323605	0.0195705
1.200000	1.651679	-4.323641	0.0196949
1.210000	1.655055	-4.323678	0.0198211
1.220000	1.658497	-4.323713	0.0199489
1.230000	1.662004	-4.323749	0.0200782
1.240000	1.665573	-4.323783	0.020209
1.250000	1.669200	-4.323818	0.0203412
1.260000	1.672885	-4.323853	0.0204748
1.270000	1.676623	-4.323886	0.0206096
1.280000	1.680413	-4.323920	0.0207457
1.290000	1.684254	-4.323953	0.0208829
1.300000	1.688141	-4.323986	0.0210212
1.310000	1.692074	-4.324018	0.0211605
1.320000	1.696050	-4.324050	0.0213008
1.330000	1.700067	-4.324082	0.021442
1.340000	1.704123	-4.324113	0.0215841
1.350000	1.708217	-4.324145	0.021727
1.360000	1.712346	-4.324175	0.0218706
1.370000	1.716508	-4.324206	0.022015
1.380000	1.720702	-4.324236	0.02216
1.390000	1.724926	-4.324265	0.0223056
1.400000	1.729178	-4.324295	0.0224518
1.410000	1.733457	-4.324324	0.0225984
1.420000	1.737760	-4.324353	0.0227456
1.430000	1.742087	-4.324382	0.0228932
1.440000	1.746436	-4.324410	0.0230411
1.450000	1.750806	-4.324438	0.0231895
1.460000	1.755194	-4.324465	0.0233381
1.470000	1.759600	-4.324492	0.023487
1.480000	1.764022	-4.324520	0.0236361
1.490000	1.768459	-4.324546	0.0237854
1.500000	1.772910	-4.324573	0.0239349
1.510000	1.777372	-4.324599	0.0240845
1.520000	1.781846	-4.324625	0.0242341
1.530000	1.786330	-4.324651	0.0243839
1.540000	1.790823	-4.324676	0.0245337
1.550000	1.795323	-4.324701	0.0246834
1.560000	1.799830	-4.324726	0.0248332
1.570000	1.804342	-4.324750	0.0249828
1.580000	1.808858	-4.324775	0.0251324
1.590000	1.813378	-4.324799	0.0252819
1.600000	1.817901	-4.324822	0.0254312
1.610000	1.822425	-4.324846	0.0255804
1.620000	1.826950	-4.324869	0.0257294
1.630000	1.831474	-4.324892	0.0258781
1.640000	1.835998	-4.324915	0.0260267
1.650000	1.840519	-4.324937	0.0261749
1.660000	1.845038	-4.324960	0.0263229
1.670000	1.849553	-4.324982	0.0264706
1.680000	1.854064	-4.325004	0.0266179
1.690000	1.858569	-4.325025	0.0267649
1.700000	1.863069	-4.325047	0.0269116
1.710000	1.867563	-4.325068	0.0270579
1.720000	1.872049	-4.325089	0.0272037
1.730000	1.876528	-4.325109	0.0273492
1.740000	1.880998	-4.325130	0.0274942
1.750000	1.885460	-4.325150	0.0276388
1.760000	1.889911	-4.325170	0.0277829
1.770000	1.894353	-4.325190	0.0279266
1.780000	1.898784	-4.325209	0.0280697
1.790000	1.903203	-4.325228	0.0282123
1.800000	1.907611	-4.325247	0.0283545
1.810000	1.912007	-4.325266	0.0284961
1.820000	1.916390	-4.325285	0.0286371
1.830000	1.920760	-4.325304	0.0287776
1.840000	1.925116	-4.325322	0.0289176
1.850000	1.929458	-4.325340	0.0290569
1.860000	1.933786	-4.325358	0.0291957
1.870000	1.938098	-4.325376	0.0293339
1.880000	1.942396	-4.325394	0.0294714
1.890000	1.946678	-4.325411	0.0296084
1.900000	1.950944	-4.325428	0.0297447
1.910000	1.955194	-4.325445	0.0298804
1.920000	1.959427	-4.325462	0.0300154
1.930000	1.963643	-4.325479	0.0301498
1.940000	1.967842	-4.325495	0.0302836
1.950000	1.972023	-4.325511	0.0304167
1.960000	1.976187	-4.325527	0.0305491
1.970000	1.980332	-4.325543	0.0306808
1.980000	1.984459	-4.325559	0.0308118
1.990000	1.988568	-4.325574	0.0309422
2.000000	1.992657	-4.325590	0.0310719
2.010000	1.996728	-4.325605	0.0312009
2.020000	2.000780	-4.325621	0.0313291
2.030000	2.004812	-4.325635	0.0314567
2.040000	2.008824	-4.325650	0.0315835
2.050000	2.012816	-4.325665	0.0317097
2.060000	2.016789	-4.325679	0.0318351
2.070000	2.020741	-4.325694	0.0319598
2.080000	2.024674	-4.325708	0.0320837
2.090000	2.028585	-4.325722	0.032207
2.100000	2.032476	-4.325736	0.0323295
2.110000	2.036347	-4.325749	0.0324512
2.120000	2.040196	-4.325763	0.0325723
2.130000	2.044025	-4.325776	0.0326925
2.140000	2.047832	-4.325789	0.0328121
2.150000	2.051618	-4.325803	0.0329309
2.160000	2.055383	-4.325816	0.033049
2.170000	2.059127	-4.325829	0.0331663
2.180000	2.062850	-4.325841	0.0332828
2.190000	2.066550	-4.325854	0.0333987
2.200000	2.070230	-4.325866	0.0335137
2.210000	2.073887	-4.325878	0.0336281
2.220000	2.077523	-4.325891	0.0337417
2.230000	2.081137	-4.325902	0.0338545
2.240000	2.084730	-4.325914	0.0339666
2.250000	2.088301	-4.325926	0.0340779
2.260000	2.091850	-4.325938	0.0341885
2.270000	2.095377	-4.325949	0.0342983
2.280000	2.098882	-4.325961	0.0344074
2.290000	2.102365	-4.325972	0.0345157
2.300000	2.105827	-4.325983	0.0346233
2.310000	2.109266	-4.325994	0.0347301
2.320000	2.112684	-4.326005	0.0348362
2.330000	2.116080	-4.326016	0.0349416
2.340000	2.119453	-4.326026	0.0350462
2.350000	2.122805	-4.326037	0.0351501
2.360000	2.126135	-4.326047	0.0352532
2.370000	2.129444	-4.326058	0.0353556
2.380000	2.132730	-4.326068	0.0354572
2.390000	2.135995	-4.326078	0.0355582
2.400000	2.139238	-4.326088	0.0356583
2.410000	2.142459	-4.326098	0.0357578
2.420000	2.145658	-4.326108	0.0358565
2.430000	2.148836	-4.326118	0.0359545
2.440000	2.151992	-4.326127	0.0360518
2.450000	2.155127	-4.326137	0.0361483
2.460000	2.158240	-4.326146	0.0362442
2.470000	2.161332	-4.326155	0.0363393
2.480000	2.164402	-4.326164	0.0364337
2.490000	2.167451	-4.326173	0.0365273
2.500000	2.170478	-4.326182	0.0366203
2.510000	2.173485	-4.326191	0.0367126
2.520000	2.176470	-4.326200	0.0368041
2.530000	2.179434	-4.326209	0.036895
2.540000	2.182377	-4.326217	0.0369851
2.550000	2.185299	-4.326225	0.0370746
2.560000	2.188200	-4.326234	0.0371633
2.570000	2.191081	-4.326242	0.0372514
2.580000	2.193940	-4.326250	0.0373388
2.590000	2.196779	-4.326258	0.0374255
2.600000	2.199598	-4.326266	0.0375115
2.610000	2.202395	-4.326274	0.0375969
2.620000	2.205173	-4.326282	0.0376815
2.630000	2.207930	-4.326290	0.0377655
2.640000	2.210667	-4.326298	0.0378488
2.650000	2.213384	-4.326305	0.0379315
2.660000	2.216080	-4.326313	0.0380135
2.670000	2.218757	-4.326320	0.0380948
2.680000	2.221414	-4.326327	0.0381755
2.690000	2.224051	-4.326334	0.0382556
2.700000	2.226668	-4.326342	0.038335
2.710000	2.229266	-4.326349	0.0384137
2.720000	2.231844	-4.326356	0.0384918
2.730000	2.234403	-4.326363	0.0385693
2.740000	2.236943	-4.326370	0.0386461
2.750000	2.239463	-4.326376	0.0387223
2.760000	2.241965	-4.326383	0.0387979
2.770000	2.244447	-4.326390	0.0388728
2.780000	2.246910	-4.326396	0.0389471
2.790000	2.249355	-4.326403	0.0390208
2.800000	2.251781	-4.326409	0.0390939
2.810000	2.254188	-4.326416	0.0391664
2.820000	2.256577	-4.326422	0.0392383
2.830000	2.258947	-4.326428	0.0393096
2.840000	2.261299	-4.326434	0.0393803
2.850000	2.263633	-4.326440	0.0394504
2.860000	2.265949	-4.326446	0.0395199
2.870000	2.268247	-4.326452	0.0395888
2.880000	2.270527	-4.326458	0.0396572
2.890000	2.272789	-4.326464	0.0397249
2.900000	2.275034	-4.326469	0.0397921
2.910000	2.277261	-4.326475	0.0398587
2.920000	2.279470	-4.326480	0.0399248
2.930000	2.281663	-4.326486	0.0399902
2.940000	2.283838	-4.326491	0.0400552
2.950000	2.285996	-4.326497	0.0401195
2.960000	2.288137	-4.326502	0.0401833
2.970000	2.290262	-4.326508	0.0402466
2.980000	2.292369	-4.326513	0.0403093
2.990000	2.294460	-4.326518	0.0403715
3.000000	2.296534	-4.326523	0.0404331
3.010000	2.298592	-4.326528	0.0404943
3.020000	2.300633	-4.326533	0.0405548
3.030000	2.302659	-4.326538	0.0406149
3.040000	2.304668	-4.326543	0.0406744
3.050000	2.306661	-4.326548	0.0407334
3.060000	2.308638	-4.326552	0.0407919
3.070000	2.310600	-4.326557	0.0408499
3.080000	2.312545	-4.326561	0.0409074
3.090000	2.314476	-4.326566	0.0409643
3.100000	2.316390	-4.326571	0.0410208
3.110000	2.318290	-4.326575	0.0410768
3.120000	2.320174	-4.326580	0.0411323
3.130000	2.322043	-4.326584	0.0411873
3.140000	2.323897	-4.326588	0.0412418
3.150000	2.325736	-4.326592	0.0412958
3.160000	2.327560	-4.326597	0.0413493
3.170000	2.329370	-4.326601	0.0414024
3.180000	2.331165	-4.326605	0.041455
3.190000	2.332946	-4.326609	0.0415071
3.200000	2.334712	-4.326613	0.0415588
3.210000	2.336464	-4.326617	0.04161
3.220000	2.338202	-4.326621	0.0416607
3.230000	2.339925	-4.326625	0.041711
3.240000	2.341635	-4.326629	0.0417609
3.250000	2.343331	-4.326633	0.0418103
3.260000	2.345013	-4.326636	0.0418592
3.270000	2.346681	-4.326640	0.0419077
3.280000	2.348336	-4.326644	0.0419558
3.290000	2.349977	-4.326647	0.0420034
3.300000	2.351606	-4.326651	0.0420507
3.310000	2.353220	-4.326654	0.0420974
3.320000	2.354822	-4.326658	0.0421438
3.330000	2.356411	-4.326662	0.0421897
3.340000	2.357987	-4.326665	0.0422353
3.350000	2.359550	-4.326668	0.0422804
3.360000	2.361100	-4.326672	0.0423251
3.370000	2.362638	-4.326675	0.0423694
3.380000	2.364163	-4.326678	0.0424133
3.390000	2.365675	-4.326681	0.0424568
3.400000	2.367176	-4.326684	0.0424999
3.410000	2.368664	-4.326688	0.0425426
3.420000	2.370140	-4.326691	0.0425849
3.430000	2.371603	-4.326694	0.0426268
3.440000	2.373055	-4.326697	0.0426684
3.450000	2.374496	-4.326700	0.0427095
3.460000	2.375924	-4.326703	0.0427503
3.470000	2.377341	-4.326705	0.0427907
3.480000	2.378746	-4.326708	0.0428308
3.490000	2.380140	-4.326711	0.0428705
3.500000	2.381522	-4.326714	0.0429098
3.510000	2.382893	-4.326717	0.0429487
3.520000	2.384253	-4.326720	0.0429873
3.530000	2.385602	-4.326722	0.0430255
3.540000	2.386939	-4.326725	0.0430634
3.550000	2.388266	-4.326727	0.0431009
3.560000	2.389582	-4.326730	0.0431381
3.570000	2.390887	-4.326733	0.043175
3.580000	2.392182	-4.326735	0.0432114
3.590000	2.393466	-4.326738	0.0432476
3.600000	2.394739	-4.326740	0.0432834
3.610000	2.396003	-4.326743	0.0433189
3.620000	2.397256	-4.326745	0.0433541
3.630000	2.398498	-4.326747	0.0433889
3.640000	2.399731	-4.326750	0.0434234
3.650000	2.400953	-4.326752	0.0434576
3.660000	2.402166	-4.326754	0.0434915
3.670000	2.403369	-4.326756	0.043525
3.680000	2.404562	-4.326759	0.0435583
3.690000	2.405745	-4.326761	0.0435912
3.700000	2.406918	-4.326763	0.0436238
3.710000	2.408082	-4.326765	0.0436561
3.720000	2.409237	-4.326767	0.0436881
3.730000	2.410382	-4.326769	0.0437198
3.740000	2.411518	-4.326771	0.0437512
3.750000	2.412645	-4.326774	0.0437824
3.760000	2.413763	-4.326776	0.0438132
3.770000	2.414871	-4.326777	0.0438437
3.780000	2.415971	-4.326779	0.043874
3.790000	2.417061	-4.326781	0.0439039
3.800000	2.418143	-4.326783	0.0439336
3.810000	2.419216	-4.326785	0.043963
3.820000	2.420281	-4.326787	0.0439922
3.830000	2.421337	-4.326789	0.044021
3.840000	2.422384	-4.326790	0.0440496
3.850000	2.423423	-4.326792	0.0440779
3.860000	2.424453	-4.326794	0.044106
3.870000	2.425475	-4.326796	0.0441337
3.880000	2.426489	-4.326797	0.0441612
3.890000	2.427495	-4.326799	0.0441885
3.900000	2.428493	-4.326801	0.0442155
3.910000	2.429483	-4.326802	0.0442422
3.920000	2.430465	-4.326804	0.0442687
3.930000	2.431438	-4.326806	0.044295
3.940000	2.432405	-4.326807	0.0443209
3.950000	2.433363	-4.326808	0.0443467
3.960000	2.434314	-4.326810	0.0443722
3.970000	2.435257	-4.326811	0.0443974
3.980000	2.436193	-4.326813	0.0444225
3.990000	2.437121	-4.326814	0.0444472
4.000000	2.438041	-4.326816	0.0444718
4.010000	2.438955	-4.326817	0.0444961
4.020000	2.439861	-4.326818	0.0445201
4.030000	2.440760	-4.326820	0.044544
4.040000	2.441652	-4.326821	0.0445676
4.050000	2.442537	-4.326822	0.044591
4.060000	2.443415	-4.326824	0.0446142
4.070000	2.444286	-4.326825	0.0446371
4.080000	2.445150	-4.326826	0.0446598
4.090000	2.446007	-4.326828	0.0446824
4.100000	2.446857	-4.326829	0.0447047
4.110000	2.447701	-4.326830	0.0447267
4.120000	2.448538	-4.326831	0.0447486
4.130000	2.449369	-4.326832	0.0447703
4.140000	2.450193	-4.326833	0.0447917
4.150000	2.451010	-4.326835	0.044813
4.160000	2.451822	-4.326836	0.044834
4.170000	2.452627	-4.326837	0.0448549
4.180000	2.453425	-4.326838	0.0448755
4.190000	2.454218	-4.326839	0.0448959
4.200000	2.455004	-4.326840	0.0449162
4.210000	2.455784	-4.326841	0.0449363
4.220000	2.456558	-4.326842	0.0449561
4.230000	2.457326	-4.326843	0.0449758
4.240000	2.458088	-4.326844	0.0449953
4.250000	2.458845	-4.326845	0.0450146
4.260000	2.459595	-4.326846	0.0450337
4.270000	2.460340	-4.326847	0.0450526
4.280000	2.461079	-4.326848	0.0450713
4.290000	2.461812	-4.326849	0.0450899
4.300000	2.462540	-4.326849	0.0451083
4.310000	2.463262	-4.326850	0.0451265
4.320000	2.463978	-4.326851	0.0451445
4.330000	2.464689	-4.326852	0.0451624
4.340000	2.465395	-4.326853	0.04518
4.350000	2.466095	-4.326853	0.0451976
4.360000	2.466790	-4.326854	0.0452149
4.370000	2.467480	-4.326855	0.0452321
4.380000	2.468165	-4.326856	0.0452491
4.390000	2.468844	-4.326856	0.0452659
4.400000	2.469518	-4.326857	0.0452826
4.410000	2.470188	-4.326858	0.0452991
4.420000	2.470852	-4.326859	0.0453155
4.430000	2.471511	-4.326859	0.0453317
4.440000	2.472165	-4.326860	0.0453477
4.450000	2.472815	-4.326860	0.0453636
4.460000	2.473459	-4.326861	0.0453794
4.470000	2.474099	-4.326862	0.0453949
4.480000	2.474734	-4.326862	0.0454104
4.490000	2.475364	-4.326863	0.0454256
4.500000	2.475990	-4.326863	0.0454408
4.510000	2.476611	-4.326864	0.0454558
4.520000	2.477228	-4.326865	0.0454706
4.530000	2.477840	-4.326865	0.0454853
4.540000	2.478447	-4.326866	0.0454999
4.550000	2.479050	-4.326866	0.0455143
4.560000	2.479649	-4.326867	0.0455285
4.570000	2.480243	-4.326867	0.0455427
4.580000	2.480833	-4.326868	0.0455567
4.590000	2.481419	-4.326868	0.0455705
4.600000	2.482000	-4.326869	0.0455843
4.610000	2.482578	-4.326869	0.0455978
4.620000	2.483151	-4.326869	0.0456113
4.630000	2.483720	-4.326870	0.0456246
4.640000	2.484285	-4.326870	0.0456378
4.650000	2.484846	-4.326871	0.0456509
4.660000	2.485402	-4.326871	0.0456638
4.670000	2.485955	-4.326871	0.0456767
4.680000	2.486504	-4.326872	0.0456894
4.690000	2.487049	-4.326872	0.0457019
4.700000	2.487591	-4.326873	0.0457144
4.710000	2.488128	-4.326873	0.0457267
4.720000	2.488662	-4.326873	0.0457389
4.730000	2.489192	-4.326874	0.045751
4.740000	2.489718	-4.326874	0.0457629
4.750000	2.490241	-4.326874	0.0457748
4.760000	2.490759	-4.326875	0.0457865
4.770000	2.491275	-4.326875	0.0457981
4.780000	2.491786	-4.326875	0.0458096
4.790000	2.492295	-4.326875	0.045821
4.800000	2.492799	-4.326876	0.0458323
4.810000	2.493301	-4.326876	0.0458435
4.820000	2.493798	-4.326876	0.0458545
4.830000	2.494293	-4.326876	0.0458655
4.840000	2.494784	-4.326877	0.0458763
4.850000	2.495272	-4.326877	0.0458871
4.860000	2.495756	-4.326877	0.0458977
4.870000	2.496237	-4.326877	0.0459082
4.880000	2.496715	-4.326877	0.0459187
4.890000	2.497190	-4.326878	0.045929
4.900000	2.497662	-4.326878	0.0459392
4.910000	2.498130	-4.326878	0.0459493
4.920000	2.498595	-4.326878	0.0459594
4.930000	2.499057	-4.326878	0.0459693
4.940000	2.499516	-4.326878	0.0459791
4.950000	2.499973	-4.326878	0.0459888
4.960000	2.500426	-4.326879	0.0459985
4.970000	2.500876	-4.326879	0.046008
4.980000	2.501323	-4.326879	0.0460175
4.990000	2.501767	-4.326879	0.0460268
5.000000	2.502209	-4.326879	0.0460361


==> eta=368.640747_l=5_nu=1_Plot_test16_convective_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.998812	-0.000000	0.000000
0.100000	0.998702	0.000000	1.01034e-09
0.200000	0.998556	0.000000	1.32781e-09
0.300000	0.998398	-0.000000	1.50057e-09
0.400000	0.998236	0.000000	1.5965e-09
0.500000	0.998073	0.000000	1.64503e-09
0.600000	0.997909	0.000000	1.67041e-09
0.700000	0.997746	0.000000	1.6865e-09
0.800000	0.997582	0.000000	1.6997e-09
0.900000	0.997418	0.000000	1.71245e-09
1.000000	0.997254	0.000000	1.72545e-09
1.100000	0.997090	0.000000	1.73877e-09
1.200000	0.996927	0.000000	1.75231e-09
1.300000	0.996763	0.000000	1.76596e-09
1.400000	0.996599	0.000000	1.77966e-09
1.500000	0.996436	0.000000	1.79338e-09
1.600000	0.996272	0.000000	1.8071e-09
1.700000	0.996109	0.000000	1.82083e-09
1.800000	0.995945	0.000000	1.83455e-09
1.900000	0.995782	0.000000	1.84828e-09
2.000000	0.995618	0.000000	1.86201e-09
2.100000	0.995455	0.000000	1.87574e-09
2.200000	0.995292	0.000000	1.88947e-09
2.300000	0.995128	0.000000	1.9032e-09
2.400000	0.994965	0.000000	1.91694e-09
2.500000	0.994802	0.000000	1.93067e-09
2.600000	0.994638	0.000000	1.94441e-09
2.700000	0.994475	0.000000	1.95816e-09
2.800000	0.994312	0.000000	1.9719e-09
2.900000	0.994149	0.000000	1.98565e-09
3.000000	0.993986	0.000000	1.99939e-09
3.100000	0.993823	0.000000	2.01314e-09
3.200000	0.993660	0.000000	2.0269e-09
3.300000	0.993497	0.000000	2.04065e-09
3.400000	0.993334	0.000000	2.05441e-09
3.500000	0.993171	0.000000	2.06817e-09
3.600000	0.993008	0.000000	2.08193e-09
3.700000	0.992845	0.000000	2.09569e-09
3.800000	0.992683	0.000000	2.10945e-09
3.900000	0.992520	0.000000	2.12322e-09
4.000000	0.992357	0.000000	2.13699e-09
4.100000	0.992195	0.000000	2.15076e-09
4.200000	0.992032	0.000000	2.16453e-09
4.300000	0.991869	0.000000	2.17831e-09
4.400000	0.991707	0.000000	2.19209e-09
4.500000	0.991544	0.000000	2.20587e-09
4.600000	0.991382	0.000000	2.21965e-09
4.700000	0.991219	0.000000	2.23343e-09
4.800000	0.991057	0.000000	2.24722e-09
4.900000	0.990894	0.000000	2.261e-09
5.000000	0.990732	0.000000	2.27479e-09
5.100000	0.990570	0.000000	2.28859e-09
5.200000	0.990407	0.000000	2.30238e-09
5.300000	0.990245	0.000000	2.31618e-09
5.400000	0.990083	0.000000	2.32997e-09
5.500000	0.989921	0.000000	2.34377e-09
5.600000	0.989759	0.000000	2.35758e-09
5.700000	0.989597	0.000000	2.37138e-09
5.800000	0.989435	0.000000	2.38519e-09
5.900000	0.989273	0.000000	2.399e-09
6.000000	0.989111	0.000000	2.41281e-09
6.100000	0.988949	0.000000	2.42662e-09
6.200000	0.988787	0.000000	2.44043e-09
6.300000	0.988625	0.000000	2.45425e-09
6.400000	0.988463	0.000000	2.46807e-09
6.500000	0.988301	0.000000	2.48189e-09
6.600000	0.988139	0.000000	2.49571e-09
6.700000	0.987978	0.000000	2.50954e-09
6.800000	0.987816	0.000000	2.52336e-09
6.900000	0.987654	0.000000	2.53719e-09
7.000000	0.987493	0.000000	2.55102e-09
7.100000	0.987331	0.000000	2.56486e-09
7.200000	0.987169	0.000000	2.57869e-09
7.300000	0.987008	0.000000	2.59253e-09
7.400000	0.986846	0.000000	2.60637e-09
7.500000	0.986685	0.000000	2.62021e-09
7.600000	0.986523	0.000000	2.63406e-09
7.700000	0.986362	0.000000	2.6479e-09
7.800000	0.986201	0.000000	2.66175e-09
7.900000	0.986039	0.000000	2.6756e-09
8.000000	0.985878	0.000000	2.68945e-09
8.100000	0.985717	0.000000	2.70331e-09
8.200000	0.985556	0.000000	2.71716e-09
8.300000	0.985394	0.000000	2.73102e-09
8.400000	0.985233	0.000000	2.74488e-09
8.500000	0.985072	0.000000	2.75874e-09
8.600000	0.984911	0.000000	2.77261e-09
8.700000	0.984750	0.000000	2.78647e-09
8.800000	0.984589	0.000000	2.80034e-09
8.900000	0.984428	0.000000	2.81421e-09
9.000000	0.984267	0.000000	2.82809e-09
9.100000	0.984106	0.000000	2.84196e-09
9.200000	0.983945	0.000000	2.85584e-09
9.300000	0.983784	0.000000	2.86972e-09
9.400000	0.983624	0.000000	2.8836e-09
9.500000	0.983463	0.000000	2.89748e-09
9.600000	0.983302	0.000000	2.91137e-09
9.700000	0.983142	0.000000	2.92525e-09
9.800000	0.982981	0.000000	2.93914e-09
9.900000	0.982820	0.000000	2.95303e-09
10.000000	0.982660	0.000000	2.96693e-09


==> eta=368.640747_l=5_nu=1_Plot_test16_none_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.998812	-0.000000	0.000000
0.100000	0.998703	0.000000	5.20717e-07
0.200000	0.998557	0.000000	5.49912e-07
0.300000	0.998399	-0.000000	5.44282e-07
0.400000	0.998237	-0.000000	5.43544e-07
0.500000	0.998073	0.000000	5.43581e-07
0.600000	0.997909	0.000000	5.43594e-07
0.700000	0.997745	0.000000	5.43594e-07
0.800000	0.997581	-0.000000	5.43593e-07
0.900000	0.997418	0.000000	5.43593e-07
1.000000	0.997254	-0.000000	5.43593e-07
1.100000	0.997090	0.000000	5.43593e-07
1.200000	0.996926	0.000000	5.43592e-07
1.300000	0.996762	0.000000	5.43592e-07
1.400000	0.996598	0.000000	5.43592e-07
1.500000	0.996434	0.000000	5.43592e-07
1.600000	0.996271	0.000000	5.43592e-07
1.700000	0.996107	0.000000	5.43592e-07
1.800000	0.995943	0.000000	5.43591e-07
1.900000	0.995779	0.000000	5.43591e-07
2.000000	0.995616	0.000000	5.43591e-07
2.100000	0.995452	0.000000	5.43591e-07
2.200000	0.995288	0.000000	5.43591e-07
2.300000	0.995125	0.000000	5.4359e-07
2.400000	0.994961	0.000000	5.4359e-07
2.500000	0.994798	0.000000	5.4359e-07
2.600000	0.994634	0.000000	5.4359e-07
2.700000	0.994471	0.000000	5.4359e-07
2.800000	0.994307	0.000000	5.4359e-07
2.900000	0.994144	0.000000	5.43589e-07
3.000000	0.993980	0.000000	5.43589e-07
3.100000	0.993817	0.000000	5.43589e-07
3.200000	0.993654	0.000000	5.43589e-07
3.300000	0.993490	0.000000	5.43589e-07
3.400000	0.993327	0.000000	5.43588e-07
3.500000	0.993164	0.000000	5.43588e-07
3.600000	0.993001	0.000000	5.43588e-07
3.700000	0.992837	0.000000	5.43588e-07
3.800000	0.992674	0.000000	5.43588e-07
3.900000	0.992511	0.000000	5.43588e-07
4.000000	0.992348	0.000000	5.43587e-07
4.100000	0.992185	0.000000	5.43587e-07
4.200000	0.992022	0.000000	5.43587e-07
4.300000	0.991859	0.000000	5.43587e-07
4.400000	0.991696	0.000000	5.43587e-07
4.500000	0.991533	0.000000	5.43586e-07
4.600000	0.991370	0.000000	5.43586e-07
4.700000	0.991207	0.000000	5.43586e-07
4.800000	0.991044	0.000000	5.43586e-07
4.900000	0.990881	0.000000	5.43586e-07
5.000000	0.990718	0.000000	5.43586e-07
5.100000	0.990555	0.000000	5.43585e-07
5.200000	0.990392	0.000000	5.43585e-07
5.300000	0.990230	0.000000	5.43585e-07
5.400000	0.990067	0.000000	5.43585e-07
5.500000	0.989904	0.000000	5.43585e-07
5.600000	0.989741	0.000000	5.43584e-07
5.700000	0.989579	0.000000	5.43584e-07
5.800000	0.989416	0.000000	5.43584e-07
5.900000	0.989254	0.000000	5.43584e-07
6.000000	0.989091	0.000000	5.43584e-07
6.100000	0.988928	0.000000	5.43584e-07
6.200000	0.988766	0.000000	5.43583e-07
6.300000	0.988603	0.000000	5.43583e-07
6.400000	0.988441	0.000000	5.43583e-07
6.500000	0.988278	0.000000	5.43583e-07
6.600000	0.988116	0.000000	5.43583e-07
6.700000	0.987954	0.000000	5.43582e-07
6.800000	0.987791	0.000000	5.43582e-07
6.900000	0.987629	0.000000	5.43582e-07
7.000000	0.987466	0.000000	5.43582e-07
7.100000	0.987304	0.000000	5.43582e-07
7.200000	0.987142	0.000000	5.43582e-07
7.300000	0.986980	0.000000	5.43581e-07
7.400000	0.986817	0.000000	5.43581e-07
7.500000	0.986655	0.000000	5.43581e-07
7.600000	0.986493	0.000000	5.43581e-07
7.700000	0.986331	0.000000	5.43581e-07
7.800000	0.986169	0.000000	5.4358e-07
7.900000	0.986007	0.000000	5.4358e-07
8.000000	0.985845	0.000000	5.4358e-07
8.100000	0.985683	0.000000	5.4358e-07
8.200000	0.985521	0.000000	5.4358e-07
8.300000	0.985359	0.000000	5.4358e-07
8.400000	0.985197	0.000000	5.43579e-07
8.500000	0.985035	0.000000	5.43579e-07
8.600000	0.984873	0.000000	5.43579e-07
8.700000	0.984711	0.000000	5.43579e-07
8.800000	0.984549	0.000000	5.43579e-07
8.900000	0.984387	0.000000	5.43578e-07
9.000000	0.984226	0.000000	5.43578e-07
9.100000	0.984064	0.000000	5.43578e-07
9.200000	0.983902	0.000000	5.43578e-07
9.300000	0.983740	0.000000	5.43578e-07
9.400000	0.983579	0.000000	5.43578e-07
9.500000	0.983417	0.000000	5.43577e-07
9.600000	0.983255	0.000000	5.43577e-07
9.700000	0.983094	0.000000	5.43577e-07
9.800000	0.982932	0.000000	5.43577e-07
9.900000	0.982771	0.000000	5.43577e-07
10.000000	0.982609	0.000000	5.43576e-07


==> eta=368.640747_l=5_nu=1_Plot_test16_rotational_BDF2=0.100000.txt <==
Time	Kinetic		Momentum		Work
0.000000	0.998812	-0.000000	0.000000
0.100000	0.998702	-0.000000	-5.18845e-07
0.200000	0.998485	-0.000000	-5.47584e-07
0.300000	0.998264	0.000000	-5.41558e-07
0.400000	0.998044	0.000000	-5.40583e-07
0.500000	0.997824	0.000000	-5.40434e-07
0.600000	0.997605	0.000000	-5.40279e-07
0.700000	0.997385	0.000000	-5.40118e-07
0.800000	0.997166	0.000000	-5.3996e-07
0.900000	0.996946	0.000000	-5.39803e-07
1.000000	0.996727	0.000000	-5.39646e-07
1.100000	0.996508	0.000000	-5.39488e-07
1.200000	0.996289	0.000000	-5.39331e-07
1.300000	0.996069	0.000000	-5.39174e-07
1.400000	0.995850	0.000000	-5.39016e-07
1.500000	0.995631	0.000000	-5.38859e-07
1.600000	0.995413	0.000000	-5.38701e-07
1.700000	0.995194	0.000000	-5.38544e-07
1.800000	0.994975	0.000000	-5.38387e-07
1.900000	0.994756	0.000000	-5.3823e-07
2.000000	0.994538	0.000000	-5.38072e-07
2.100000	0.994319	0.000000	-5.37915e-07
2.200000	0.994101	0.000000	-5.37758e-07
2.300000	0.993882	0.000000	-5.37601e-07
2.400000	0.993664	0.000000	-5.37444e-07
2.500000	0.993446	0.000000	-5.37287e-07
2.600000	0.993228	0.000000	-5.37131e-07
2.700000	0.993010	0.000000	-5.36974e-07
2.800000	0.992791	0.000000	-5.36817e-07
2.900000	0.992574	0.000000	-5.3666e-07
3.000000	0.992356	0.000000	-5.36504e-07
3.100000	0.992138	0.000000	-5.36347e-07
3.200000	0.991920	0.000000	-5.3619e-07
3.300000	0.991702	0.000000	-5.36034e-07
3.400000	0.991485	0.000000	-5.35877e-07
3.500000	0.991267	0.000000	-5.35721e-07
3.600000	0.991050	0.000000	-5.35565e-07
3.700000	0.990833	0.000000	-5.35408e-07
3.800000	0.990615	0.000000	-5.35252e-07
3.900000	0.990398	0.000000	-5.35096e-07
4.000000	0.990181	0.000000	-5.3494e-07
4.100000	0.989964	0.000000	-5.34783e-07
4.200000	0.989747	0.000000	-5.34627e-07
4.300000	0.989530	0.000000	-5.34471e-07
4.400000	0.989313	0.000000	-5.34315e-07
4.500000	0.989096	0.000000	-5.34159e-07
4.600000	0.988879	0.000000	-5.34004e-07
4.700000	0.988663	0.000000	-5.33848e-07
4.800000	0.988446	0.000000	-5.33692e-07
4.900000	0.988230	0.000000	-5.33536e-07
5.000000	0.988013	0.000000	-5.3338e-07
5.100000	0.987797	0.000000	-5.33225e-07
5.200000	0.987580	0.000000	-5.33069e-07
5.300000	0.987364	0.000000	-5.32914e-07
5.400000	0.987148	0.000000	-5.32758e-07
5.500000	0.986932	0.000000	-5.32603e-07
5.600000	0.986716	0.000000	-5.32447e-07
5.700000	0.986500	0.000000	-5.32292e-07
5.800000	0.986284	0.000000	-5.32137e-07
5.900000	0.986068	0.000000	-5.31981e-07
6.000000	0.985853	0.000000	-5.31826e-07
6.100000	0.985637	0.000000	-5.31671e-07
6.200000	0.985421	0.000000	-5.31516e-07
6.300000	0.985206	0.000000	-5.31361e-07
6.400000	0.984990	0.000000	-5.31206e-07
6.500000	0.984775	0.000000	-5.31051e-07
6.600000	0.984560	0.000000	-5.30896e-07
6.700000	0.984344	0.000000	-5.30741e-07
6.800000	0.984129	0.000000	-5.30586e-07
6.900000	0.983914	0.000000	-5.30431e-07
7.000000	0.983699	0.000000	-5.30277e-07
7.100000	0.983484	0.000000	-5.30122e-07
7.200000	0.983269	0.000000	-5.29967e-07
7.300000	0.983055	0.000000	-5.29813e-07
7.400000	0.982840	0.000000	-5.29658e-07
7.500000	0.982625	0.000000	-5.29504e-07
7.600000	0.982411	0.000000	-5.29349e-07
7.700000	0.982196	0.000000	-5.29195e-07
7.800000	0.981982	0.000000	-5.29041e-07
7.900000	0.981767	0.000000	-5.28886e-07
8.000000	0.981553	0.000000	-5.28732e-07
8.100000	0.981339	0.000000	-5.28578e-07
8.200000	0.981124	0.000000	-5.28424e-07
8.300000	0.980910	0.000000	-5.28269e-07
8.400000	0.980696	0.000000	-5.28115e-07
8.500000	0.980482	0.000000	-5.27961e-07
8.600000	0.980268	0.000000	-5.27807e-07
8.700000	0.980055	0.000000	-5.27653e-07
8.800000	0.979841	0.000000	-5.275e-07
8.900000	0.979627	0.000000	-5.27346e-07
9.000000	0.979414	0.000000	-5.27192e-07
9.100000	0.979200	0.000000	-5.27038e-07
9.200000	0.978987	0.000000	-5.26885e-07
9.300000	0.978773	0.000000	-5.26731e-07
9.400000	0.978560	0.000000	-5.26577e-07
9.500000	0.978346	0.000000	-5.26424e-07
9.600000	0.978133	0.000000	-5.2627e-07
9.700000	0.977920	0.000000	-5.26117e-07
9.800000	0.977707	0.000000	-5.25963e-07
9.900000	0.977494	0.000000	-5.2581e-07
10.000000	0.977281	0.000000	-5.25657e-07


==> eta=8.000000_l=5_nu=1_Plot_test20_convective_BDF2=0.010000.txt <==
Time	Kinetic		Momentum		Work
0.000000	3.650756	-4.091827	0.070809
0.010000	3.602382	-4.138638	0.0691563
0.020000	3.543625	-4.200469	0.06736
0.030000	3.485401	-4.262458	0.065576
0.040000	3.429574	-4.319733	0.0638359
0.050000	3.375943	-4.371217	0.0621437
0.060000	3.324092	-4.417110	0.0604997
0.070000	3.273682	-4.457899	0.0589035
0.080000	3.224466	-4.494106	0.057354
0.090000	3.176271	-4.526232	0.0558505
0.100000	3.128982	-4.554731	0.0543915
0.110000	3.082528	-4.580010	0.0529761
0.120000	3.036868	-4.602435	0.051603
0.130000	2.991986	-4.622329	0.0502713
0.140000	2.947877	-4.639980	0.0489796
0.150000	2.904550	-4.655642	0.0477271
0.160000	2.862016	-4.669540	0.0465128
0.170000	2.820290	-4.681874	0.0453355
0.180000	2.779389	-4.692821	0.0441944
0.190000	2.739328	-4.702539	0.0430885
0.200000	2.700121	-4.711167	0.042017
0.210000	2.661781	-4.718829	0.0409789
0.220000	2.624317	-4.725633	0.0399734
0.230000	2.587737	-4.731678	0.0389996
0.240000	2.552046	-4.737049	0.0380568
0.250000	2.517246	-4.741822	0.0371441
0.260000	2.483338	-4.746066	0.0362609
0.270000	2.450319	-4.749839	0.0354063
0.280000	2.418187	-4.753197	0.0345797
0.290000	2.386935	-4.756184	0.0337804
0.300000	2.356557	-4.758844	0.0330076
0.310000	2.327044	-4.761214	0.0322606
0.320000	2.298386	-4.763325	0.031539
0.330000	2.270573	-4.765208	0.030842
0.340000	2.243593	-4.766888	0.030169
0.350000	2.217435	-4.768389	0.0295194
0.360000	2.192084	-4.769729	0.0288926
0.370000	2.167527	-4.770928	0.0282881
0.380000	2.143750	-4.772001	0.0277053
0.390000	2.120740	-4.772963	0.0271437
0.400000	2.098481	-4.773826	0.0266027
0.410000	2.076959	-4.774598	0.0260819
0.420000	2.056159	-4.775297	0.0255806
0.430000	2.036067	-4.775924	0.0250985
0.440000	2.016666	-4.776491	0.0246351
0.450000	1.997944	-4.777002	0.0241899
0.460000	1.979883	-4.777464	0.0237624
0.470000	1.962471	-4.777885	0.0233521
0.480000	1.945693	-4.778267	0.0229588
0.490000	1.929533	-4.778614	0.0225818
0.500000	1.913978	-4.778931	0.0222209
0.510000	1.899014	-4.779221	0.0218756
0.520000	1.884626	-4.779487	0.0215455
0.530000	1.870802	-4.779731	0.0212302
0.540000	1.857527	-4.779956	0.0209293
0.550000	1.844789	-4.780165	0.0206425
0.560000	1.832574	-4.780358	0.0203695
0.570000	1.820870	-4.780538	0.0201097
0.580000	1.809663	-4.780705	0.019863
0.590000	1.798942	-4.780862	0.019629
0.600000	1.788695	-4.781010	0.0194073
0.610000	1.778910	-4.781148	0.0191977
0.620000	1.769574	-4.781279	0.0189997
0.630000	1.760677	-4.781403	0.0188132
0.640000	1.752208	-4.781520	0.0186377
0.650000	1.744155	-4.781632	0.018473
0.660000	1.736509	-4.781739	0.0183189
0.670000	1.729257	-4.781841	0.018175
0.680000	1.722391	-4.781940	0.018041
0.690000	1.715900	-4.782034	0.0179168
0.700000	1.709774	-4.782125	0.0178019
0.710000	1.704003	-4.782213	0.0176963
0.720000	1.698580	-4.782298	0.0175995
0.730000	1.693493	-4.782380	0.0175114
0.740000	1.688734	-4.782460	0.0174318
0.750000	1.684294	-4.782538	0.0173604
0.760000	1.680166	-4.782614	0.0172969
0.770000	1.676339	-4.782689	0.0172412
0.780000	1.672807	-4.782761	0.017193
0.790000	1.669561	-4.782831	0.0171522
0.800000	1.666592	-4.782900	0.0171184
0.810000	1.663895	-4.782968	0.0170915
0.820000	1.661461	-4.783035	0.0170714
0.830000	1.659282	-4.783101	0.0170578
0.840000	1.657352	-4.783165	0.0170504
0.850000	1.655663	-4.783228	0.0170493
0.860000	1.654210	-4.783290	0.017054
0.870000	1.652984	-4.783351	0.0170646
0.880000	1.651980	-4.783412	0.0170807
0.890000	1.651191	-4.783471	0.0171023
0.900000	1.650611	-4.783529	0.0171292
0.910000	1.650234	-4.783587	0.0171611
0.920000	1.650054	-4.783644	0.017198
0.930000	1.650065	-4.783700	0.0172398
0.940000	1.650261	-4.783756	0.0172861
0.950000	1.650638	-4.783811	0.017337
0.960000	1.651189	-4.783864	0.0173922
0.970000	1.651909	-4.783918	0.0174516
0.980000	1.652793	-4.783971	0.0175151
0.990000	1.653836	-4.784023	0.0175826
1.000000	1.655034	-4.784075	0.0176539
1.010000	1.656381	-4.784125	0.0177288
1.020000	1.657872	-4.784176	0.0178074
1.030000	1.659504	-4.784225	0.0178893
1.040000	1.661271	-4.784275	0.0179746
1.050000	1.663170	-4.784323	0.0180631
1.060000	1.665196	-4.784371	0.0181548
1.070000	1.667344	-4.784419	0.0182494
1.080000	1.669612	-4.784466	0.0183468
1.090000	1.671994	-4.784513	0.0184471
1.100000	1.674487	-4.784559	0.01855
1.110000	1.677088	-4.784604	0.0186555
1.120000	1.679792	-4.784649	0.0187635
1.130000	1.682596	-4.784694	0.0188739
1.140000	1.685496	-4.784738	0.0189866
1.150000	1.688490	-4.784781	0.0191014
1.160000	1.691573	-4.784824	0.0192184
1.170000	1.694743	-4.784867	0.0193374
1.180000	1.697996	-4.784909	0.0194584
1.190000	1.701330	-4.784951	0.0195812
1.200000	1.704741	-4.784992	0.0197058
1.210000	1.708226	-4.785033	0.0198321
1.220000	1.711782	-4.785073	0.01996
1.230000	1.715407	-4.785113	0.0200895
1.240000	1.719098	-4.785152	0.0202205
1.250000	1.722852	-4.785192	0.0203529
1.260000	1.726667	-4.785231	0.0204867
1.270000	1.730541	-4.785269	0.0206217
1.280000	1.734469	-4.785306	0.0207579
1.290000	1.738451	-4.785344	0.0208953
1.300000	1.742484	-4.785381	0.0210338
1.310000	1.746566	-4.785418	0.0211734
1.320000	1.750694	-4.785454	0.0213139
1.330000	1.754866	-4.785490	0.0214553
1.340000	1.759081	-4.785525	0.0215976
1.350000	1.763335	-4.785561	0.0217406
1.360000	1.767628	-4.785595	0.0218845
1.370000	1.771957	-4.785630	0.0220291
1.380000	1.776320	-4.785664	0.0221743
1.390000	1.780716	-4.785697	0.0223201
1.400000	1.785142	-4.785731	0.0224665
1.410000	1.789597	-4.785764	0.0226134
1.420000	1.794080	-4.785797	0.0227607
1.430000	1.798588	-4.785829	0.0229086
1.440000	1.803119	-4.785861	0.0230567
1.450000	1.807673	-4.785892	0.0232053
1.460000	1.812248	-4.785923	0.0233541
1.470000	1.816842	-4.785954	0.0235032
1.480000	1.821455	-4.785985	0.0236526
1.490000	1.826083	-4.786016	0.0238021
1.500000	1.830727	-4.786045	0.0239518
1.510000	1.835384	-4.786075	0.0241016
1.520000	1.840054	-4.786104	0.0242516
1.530000	1.844735	-4.786133	0.0244015
1.540000	1.849426	-4.786162	0.0245515
1.550000	1.854126	-4.786191	0.0247016
1.560000	1.858833	-4.786218	0.0248515
1.570000	1.863547	-4.786246	0.0250014
1.580000	1.868267	-4.786273	0.0251513
1.590000	1.872991	-4.786301	0.025301
1.600000	1.877718	-4.786328	0.0254505
1.610000	1.882447	-4.786355	0.0255999
1.620000	1.887178	-4.786381	0.0257491
1.630000	1.891910	-4.786407	0.0258981
1.640000	1.896641	-4.786433	0.0260469
1.650000	1.901370	-4.786458	0.0261954
1.660000	1.906097	-4.786483	0.0263436
1.670000	1.910822	-4.786508	0.0264915
1.680000	1.915542	-4.786533	0.0266391
1.690000	1.920258	-4.786557	0.0267864
1.700000	1.924968	-4.786582	0.0269332
1.710000	1.929672	-4.786605	0.0270797
1.720000	1.934370	-4.786629	0.0272258
1.730000	1.939059	-4.786653	0.0273715
1.740000	1.943741	-4.786676	0.0275168
1.750000	1.948414	-4.786699	0.0276616
1.760000	1.953077	-4.786721	0.027806
1.770000	1.957730	-4.786744	0.0279498
1.780000	1.962373	-4.786766	0.0280932
1.790000	1.967004	-4.786788	0.0282361
1.800000	1.971624	-4.786809	0.0283785
1.810000	1.976231	-4.786831	0.0285203
1.820000	1.980826	-4.786852	0.0286616
1.830000	1.985407	-4.786873	0.0288023
1.840000	1.989974	-4.786894	0.0289425
1.850000	1.994528	-4.786915	0.029082
1.860000	1.999066	-4.786935	0.029221
1.870000	2.003590	-4.786955	0.0293594
1.880000	2.008098	-4.786975	0.0294972
1.890000	2.012590	-4.786995	0.0296344
1.900000	2.017065	-4.787014	0.0297709
1.910000	2.021524	-4.787034	0.0299069
1.920000	2.025967	-4.787053	0.0300421
1.930000	2.030391	-4.787071	0.0301768
1.940000	2.034799	-4.787090	0.0303107
1.950000	2.039188	-4.787108	0.030444
1.960000	2.043559	-4.787127	0.0305766
1.970000	2.047911	-4.787145	0.0307086
1.980000	2.052245	-4.787163	0.0308399
1.990000	2.056559	-4.787180	0.0309704
2.000000	2.060854	-4.787198	0.0311003
2.010000	2.065130	-4.787215	0.0312295
2.020000	2.069386	-4.787232	0.031358
2.030000	2.073621	-4.787249	0.0314858
2.040000	2.077837	-4.787266	0.0316128
2.050000	2.082032	-4.787282	0.0317392
2.060000	2.086206	-4.787299	0.0318648
2.070000	2.090360	-4.787315	0.0319897
2.080000	2.094493	-4.787331	0.0321138
2.090000	2.098605	-4.787347	0.0322373
2.100000	2.102695	-4.787363	0.03236
2.110000	2.106764	-4.787378	0.032482
2.120000	2.110812	-4.787394	0.0326032
2.130000	2.114838	-4.787409	0.0327237
2.140000	2.118842	-4.787424	0.0328434
2.150000	2.122824	-4.787438	0.0329624
2.160000	2.126784	-4.787453	0.0330807
2.170000	2.130722	-4.787467	0.0331982
2.180000	2.134638	-4.787482	0.033315
2.190000	2.138532	-4.787496	0.033431
2.200000	2.142404	-4.787510	0.0335462
2.210000	2.146253	-4.787524	0.0336608
2.220000	2.150079	-4.787538	0.0337745
2.230000	2.153883	-4.787551	0.0338875
2.240000	2.157665	-4.787565	0.0339998
2.250000	2.161424	-4.787578	0.0341113
2.260000	2.165160	-4.787591	0.0342221
2.270000	2.168874	-4.787604	0.0343321
2.280000	2.172565	-4.787617	0.0344414
2.290000	2.176234	-4.787630	0.0345499
2.300000	2.179879	-4.787642	0.0346577
2.310000	2.183502	-4.787655	0.0347647
2.320000	2.187103	-4.787667	0.0348709
2.330000	2.190680	-4.787679	0.0349765
2.340000	2.194235	-4.787692	0.0350813
2.350000	2.197767	-4.787704	0.0351853
2.360000	2.201276	-4.787715	0.0352886
2.370000	2.204763	-4.787727	0.0353912
2.380000	2.208227	-4.787738	0.035493
2.390000	2.211668	-4.787750	0.0355941
2.400000	2.215087	-4.787761	0.0356944
2.410000	2.218484	-4.787772	0.035794
2.420000	2.221857	-4.787783	0.0358929
2.430000	2.225209	-4.787794	0.0359911
2.440000	2.228537	-4.787805	0.0360885
2.450000	2.231843	-4.787815	0.0361852
2.460000	2.235127	-4.787826	0.0362812
2.470000	2.238389	-4.787836	0.0363765
2.480000	2.241628	-4.787847	0.036471
2.490000	2.244846	-4.787857	0.0365649
2.500000	2.248041	-4.787867	0.036658
2.510000	2.251214	-4.787877	0.0367504
2.520000	2.254364	-4.787887	0.0368421
2.530000	2.257493	-4.787896	0.0369331
2.540000	2.260601	-4.787906	0.0370234
2.550000	2.263686	-4.787915	0.037113
2.560000	2.266749	-4.787925	0.0372019
2.570000	2.269791	-4.787934	0.0372901
2.580000	2.272812	-4.787943	0.0373777
2.590000	2.275810	-4.787952	0.0374645
2.600000	2.278788	-4.787961	0.0375507
2.610000	2.281744	-4.787970	0.0376362
2.620000	2.284679	-4.787979	0.037721
2.630000	2.287592	-4.787988	0.0378051
2.640000	2.290485	-4.787996	0.0378886
2.650000	2.293357	-4.788004	0.0379714
2.660000	2.296207	-4.788013	0.0380535
2.670000	2.299037	-4.788021	0.038135
2.680000	2.301847	-4.788030	0.0382158
2.690000	2.304635	-4.788038	0.038296
2.700000	2.307403	-4.788045	0.0383755
2.710000	2.310151	-4.788054	0.0384543
2.720000	2.312878	-4.788061	0.0385326
2.730000	2.315585	-4.788069	0.0386102
2.740000	2.318272	-4.788077	0.0386871
2.750000	2.320940	-4.788084	0.0387634
2.760000	2.323587	-4.788092	0.0388391
2.770000	2.326214	-4.788099	0.0389142
2.780000	2.328822	-4.788106	0.0389887
2.790000	2.331410	-4.788114	0.0390625
2.800000	2.333978	-4.788121	0.0391357
2.810000	2.336528	-4.788128	0.0392083
2.820000	2.339057	-4.788135	0.0392803
2.830000	2.341568	-4.788142	0.0393517
2.840000	2.344060	-4.788148	0.0394225
2.850000	2.346533	-4.788155	0.0394928
2.860000	2.348987	-4.788162	0.0395624
2.870000	2.351422	-4.788168	0.0396314
2.880000	2.353838	-4.788175	0.0396999
2.890000	2.356237	-4.788181	0.0397677
2.900000	2.358616	-4.788188	0.039835
2.910000	2.360978	-4.788194	0.0399017
2.920000	2.363321	-4.788200	0.0399679
2.930000	2.365646	-4.788206	0.0400335
2.940000	2.367954	-4.788212	0.0400985
2.950000	2.370243	-4.788218	0.040163
2.960000	2.372515	-4.788224	0.0402269
2.970000	2.374769	-4.788230	0.0402903
2.980000	2.377006	-4.788236	0.0403531
2.990000	2.379225	-4.788241	0.0404154
3.000000	2.381427	-4.788247	0.0404771
3.010000	2.383612	-4.788252	0.0405383
3.020000	2.385780	-4.788258	0.040599
3.030000	2.387931	-4.788263	0.0406591
3.040000	2.390065	-4.788269	0.0407188
3.050000	2.392183	-4.788274	0.0407779
3.060000	2.394284	-4.788279	0.0408365
3.070000	2.396368	-4.788284	0.0408945
3.080000	2.398436	-4.788290	0.0409521
3.090000	2.400488	-4.788294	0.0410092
3.100000	2.402524	-4.788300	0.0410657
3.110000	2.404544	-4.788304	0.0411218
3.120000	2.406548	-4.788309	0.0411774
3.130000	2.408536	-4.788314	0.0412324
3.140000	2.410508	-4.788319	0.041287
3.150000	2.412465	-4.788323	0.0413411
3.160000	2.414406	-4.788328	0.0413948
3.170000	2.416332	-4.788332	0.0414479
3.180000	2.418243	-4.788337	0.0415006
3.190000	2.420139	-4.788342	0.0415528
3.200000	2.422020	-4.788346	0.0416046
3.210000	2.423886	-4.788350	0.0416558
3.220000	2.425737	-4.788354	0.0417067
3.230000	2.427573	-4.788359	0.041757
3.240000	2.429395	-4.788363	0.041807
3.250000	2.431202	-4.788367	0.0418564
3.260000	2.432995	-4.788371	0.0419055
3.270000	2.434774	-4.788375	0.0419541
3.280000	2.436539	-4.788379	0.0420022
3.290000	2.438290	-4.788383	0.0420499
3.300000	2.440026	-4.788387	0.0420972
3.310000	2.441749	-4.788391	0.0421441
3.320000	2.443459	-4.788394	0.0421905
3.330000	2.445154	-4.788398	0.0422365
3.340000	2.446836	-4.788402	0.0422821
3.350000	2.448505	-4.788405	0.0423273
3.360000	2.450161	-4.788409	0.0423721
3.370000	2.451803	-4.788412	0.0424165
3.380000	2.453432	-4.788416	0.0424604
3.390000	2.455048	-4.788419	0.042504
3.400000	2.456652	-4.788423	0.0425472
3.410000	2.458242	-4.788426	0.0425899
3.420000	2.459821	-4.788429	0.0426323
3.430000	2.461386	-4.788433	0.0426743
3.440000	2.462939	-4.788435	0.0427159
3.450000	2.464479	-4.788439	0.0427571
3.460000	2.466008	-4.788442	0.042798
3.470000	2.467524	-4.788445	0.0428385
3.480000	2.469028	-4.788448	0.0428786
3.490000	2.470520	-4.788451	0.0429183
3.500000	2.472001	-4.788454	0.0429577
3.510000	2.473469	-4.788457	0.0429967
3.520000	2.474926	-4.788460	0.0430353
3.530000	2.476371	-4.788463	0.0430736
3.540000	2.477805	-4.788465	0.0431116
3.550000	2.479227	-4.788468	0.0431491
3.560000	2.480639	-4.788471	0.0431864
3.570000	2.482038	-4.788474	0.0432233
3.580000	2.483427	-4.788476	0.0432598
3.590000	2.484805	-4.788479	0.043296
3.600000	2.486172	-4.788481	0.0433319
3.610000	2.487528	-4.788484	0.0433675
3.620000	2.488873	-4.788486	0.0434027
3.630000	2.490208	-4.788489	0.0434376
3.640000	2.491532	-4.788491	0.0434721
3.650000	2.492845	-4.788494	0.0435064
3.660000	2.494148	-4.788496	0.0435403
3.670000	2.495441	-4.788498	0.0435739
3.680000	2.496724	-4.788500	0.0436072
3.690000	2.497997	-4.788503	0.0436401
3.700000	2.499259	-4.788505	0.0436728
3.710000	2.500512	-4.788507	0.0437052
3.720000	2.501755	-4.788509	0.0437372
3.730000	2.502988	-4.788511	0.043769
3.740000	2.504211	-4.788513	0.0438005
3.750000	2.505424	-4.788516	0.0438316
3.760000	2.506629	-4.788517	0.0438625
3.770000	2.507823	-4.788519	0.0438931
3.780000	2.509009	-4.788521	0.0439234
3.790000	2.510185	-4.788523	0.0439534
3.800000	2.511352	-4.788525	0.0439831
3.810000	2.512509	-4.788527	0.0440126
3.820000	2.513658	-4.788529	0.0440417
3.830000	2.514798	-4.788530	0.0440706
3.840000	2.515929	-4.788532	0.0440993
3.850000	2.517051	-4.788534	0.0441276
3.860000	2.518164	-4.788536	0.0441557
3.870000	2.519269	-4.788538	0.0441835
3.880000	2.520365	-4.788539	0.0442111
3.890000	2.521452	-4.788541	0.0442384
3.900000	2.522531	-4.788542	0.0442654
3.910000	2.523602	-4.788544	0.0442922
3.920000	2.524665	-4.788546	0.0443187
3.930000	2.525719	-4.788547	0.044345
3.940000	2.526765	-4.788548	0.044371
3.950000	2.527803	-4.788550	0.0443968
3.960000	2.528833	-4.788551	0.0444223
3.970000	2.529856	-4.788553	0.0444476
3.980000	2.530870	-4.788554	0.0444727
3.990000	2.531877	-4.788556	0.0444975
4.000000	2.532876	-4.788557	0.044522
4.010000	2.533867	-4.788558	0.0445464
4.020000	2.534851	-4.788559	0.0445705
4.030000	2.535827	-4.788561	0.0445944
4.040000	2.536796	-4.788562	0.044618
4.050000	2.537757	-4.788563	0.0446414
4.060000	2.538711	-4.788564	0.0446646
4.070000	2.539658	-4.788566	0.0446876
4.080000	2.540598	-4.788567	0.0447104
4.090000	2.541530	-4.788568	0.0447329
4.100000	2.542456	-4.788569	0.0447553
4.110000	2.543375	-4.788570	0.0447774
4.120000	2.544286	-4.788571	0.0447993
4.130000	2.545191	-4.788572	0.044821
4.140000	2.546089	-4.788573	0.0448425
4.150000	2.546981	-4.788574	0.0448637
4.160000	2.547865	-4.788575	0.0448848
4.170000	2.548743	-4.788576	0.0449057
4.180000	2.549615	-4.788577	0.0449264
4.190000	2.550480	-4.788578	0.0449468
4.200000	2.551339	-4.788579	0.0449671
4.210000	2.552191	-4.788579	0.0449872
4.220000	2.553037	-4.788580	0.0450071
4.230000	2.553877	-4.788581	0.0450268
4.240000	2.554710	-4.788582	0.0450463
4.250000	2.555538	-4.788583	0.0450656
4.260000	2.556359	-4.788584	0.0450847
4.270000	2.557175	-4.788585	0.0451037
4.280000	2.557984	-4.788585	0.0451224
4.290000	2.558788	-4.788586	0.045141
4.300000	2.559585	-4.788587	0.0451594
4.310000	2.560377	-4.788588	0.0451777
4.320000	2.561163	-4.788588	0.0451957
4.330000	2.561944	-4.788589	0.0452136
4.340000	2.562719	-4.788589	0.0452313
4.350000	2.563488	-4.788590	0.0452488
4.360000	2.564252	-4.788590	0.0452662
4.370000	2.565010	-4.788591	0.0452834
4.380000	2.565763	-4.788592	0.0453004
4.390000	2.566510	-4.788592	0.0453173
4.400000	2.567252	-4.788593	0.045334
4.410000	2.567989	-4.788593	0.0453505
4.420000	2.568721	-4.788594	0.0453669
4.430000	2.569447	-4.788594	0.0453832
4.440000	2.570168	-4.788595	0.0453992
4.450000	2.570885	-4.788595	0.0454151
4.460000	2.571596	-4.788596	0.0454309
4.470000	2.572302	-4.788596	0.0454465
4.480000	2.573003	-4.788596	0.0454619
4.490000	2.573700	-4.788597	0.0454772
4.500000	2.574391	-4.788597	0.0454924
4.510000	2.575078	-4.788598	0.0455074
4.520000	2.575760	-4.788598	0.0455223
4.530000	2.576437	-4.788598	0.045537
4.540000	2.577110	-4.788599	0.0455515
4.550000	2.577778	-4.788599	0.045566
4.560000	2.578441	-4.788599	0.0455803
4.570000	2.579100	-4.788599	0.0455944
4.580000	2.579755	-4.788599	0.0456084
4.590000	2.580405	-4.788600	0.0456223
4.600000	2.581050	-4.788600	0.045636
4.610000	2.581691	-4.788600	0.0456497
4.620000	2.582328	-4.788600	0.0456631
4.630000	2.582961	-4.788600	0.0456765
4.640000	2.583589	-4.788601	0.0456897
4.650000	2.584213	-4.788601	0.0457028
4.660000	2.584833	-4.788601	0.0457157
4.670000	2.585449	-4.788601	0.0457286
4.680000	2.586061	-4.788601	0.0457413
4.690000	2.586669	-4.788601	0.0457539
4.700000	2.587273	-4.788601	0.0457663
4.710000	2.587873	-4.788601	0.0457786
4.720000	2.588469	-4.788602	0.0457909
4.730000	2.589061	-4.788602	0.045803
4.740000	2.589649	-4.788602	0.0458149
4.750000	2.590233	-4.788602	0.0458268
4.760000	2.590814	-4.788602	0.0458386
4.770000	2.591391	-4.788602	0.0458502
4.780000	2.591964	-4.788602	0.0458617
4.790000	2.592533	-4.788602	0.0458731
4.800000	2.593099	-4.788602	0.0458844
4.810000	2.593661	-4.788602	0.0458956
4.820000	2.594220	-4.788602	0.0459067
4.830000	2.594775	-4.788602	0.0459176
4.840000	2.595327	-4.788602	0.0459285
4.850000	2.595875	-4.788601	0.0459392
4.860000	2.596420	-4.788601	0.0459499
4.870000	2.596961	-4.788601	0.0459604
4.880000	2.597500	-4.788601	0.0459709
4.890000	2.598034	-4.788601	0.0459812
4.900000	2.598566	-4.788601	0.0459914
4.910000	2.599094	-4.788601	0.0460016
4.920000	2.599619	-4.788601	0.0460116
4.930000	2.600141	-4.788600	0.0460215
4.940000	2.600659	-4.788600	0.0460314
4.950000	2.601175	-4.788600	0.0460411
4.960000	2.601687	-4.788600	0.0460508
4.970000	2.602196	-4.788600	0.0460603
4.980000	2.602703	-4.788600	0.0460698
4.990000	2.603206	-4.788599	0.0460791
5.000000	2.603706	-4.788599	0.0460884


==> l=4_nu=0_Graph_test16_skew-symmetric.txt <==
Time	Kinetic	Momentum
0.000000	0.995278	-0.000000
0.100000	0.995142	-0.000001
0.200000	0.994887	-0.000000
0.300000	0.994619	-0.000000
0.400000	0.994350	0.000000
0.500000	0.994080	0.000001
0.600000	0.993809	0.000001
0.700000	0.993539	0.000001
0.800000	0.993268	0.000001
0.900000	0.992998	0.000001
1.000000	0.992727	-0.000010
1.100000	0.992456	0.000000
1.200000	0.992186	0.000002
1.300000	0.991915	0.000002
1.400000	0.991645	0.000002
1.500000	0.991375	0.000002
1.600000	0.991106	0.000002
1.700000	0.990836	0.000002
1.800000	0.990567	0.000002
1.900000	0.990297	0.000002
2.000000	0.990028	0.000002
2.100000	0.989760	0.000002
2.200000	0.989491	0.000002
2.300000	0.989222	0.000002
2.400000	0.988953	0.000003
2.500000	0.988685	0.000003
2.600000	0.988417	0.000003
2.700000	0.988148	0.000003
2.800000	0.987880	0.000003
2.900000	0.987613	0.000003
3.000000	0.987345	0.000003
3.100000	0.987077	0.000003
3.200000	0.986810	0.000003
3.300000	0.986543	0.000003
3.400000	0.986276	0.000003
3.500000	0.986009	0.000003
3.600000	0.985742	0.000003
3.700000	0.985476	0.000003
3.800000	0.985210	0.000002
3.900000	0.984943	0.000002
4.000000	0.984677	0.000002
4.100000	0.984411	0.000002
4.200000	0.984145	0.000002
4.300000	0.983879	0.000002
4.400000	0.983613	0.000002
4.500000	0.983348	0.000002
4.600000	0.983082	0.000002
4.700000	0.982817	0.000002
4.800000	0.982551	0.000002
4.900000	0.982286	0.000002
5.000000	0.982020	0.000002
5.100000	0.981755	0.000002
5.200000	0.981490	0.000002
5.300000	0.981225	0.000002
5.400000	0.980960	0.000002
5.500000	0.980696	0.000002
5.600000	0.980431	0.000002
5.700000	0.980166	0.000002
5.800000	0.979902	0.000001
5.900000	0.979638	0.000001
6.000000	0.979373	0.000001
6.100000	0.979109	0.000001
6.200000	0.978845	0.000001
6.300000	0.978582	0.000001
6.400000	0.978318	0.000001
6.500000	0.978054	0.000001
6.600000	0.977791	0.000001
6.700000	0.977528	0.000001
6.800000	0.977265	0.000001
6.900000	0.977002	0.000001
7.000000	0.976739	0.000000
7.100000	0.976476	0.000000
7.200000	0.976213	0.000000
7.300000	0.975951	0.000000
7.400000	0.975688	0.000000
7.500000	0.975426	0.000000
7.600000	0.975164	0.000000
7.700000	0.974902	-0.000000
7.800000	0.974640	-0.000000
7.900000	0.974378	-0.000000
8.000000	0.974116	-0.000000
8.100000	0.973855	-0.000000
8.200000	0.973593	-0.000000
8.300000	0.973332	-0.000000
8.400000	0.973070	-0.000000
8.500000	0.972809	-0.000000
8.600000	0.972548	-0.000001
8.700000	0.972287	-0.000001
8.800000	0.972026	-0.000001
8.900000	0.971766	-0.000001
9.000000	0.971505	-0.000001
9.100000	0.971245	-0.000001
9.200000	0.970985	-0.000001
9.300000	0.970724	-0.000001
9.400000	0.970465	-0.000001
9.500000	0.970205	-0.000001
9.600000	0.969945	-0.000001
9.700000	0.969686	-0.000001
9.800000	0.969427	-0.000001
9.900000	0.969168	-0.000001
10.000000	0.968909	-0.000001


==> pmr_test95_eta_a=-1_l=4.dat <==
level t_max_uT t_H1  t_L2_uN t_L2_p
0 1.622091	1.5447520389116	1.19608794232073	2.33594823265278
2 1.0295	1.05282652623784	0.81024200947786	1.58485927148294
4 0.413211	0.477658402944803	0.34670439029297	0.688766455998011
6 0.126311	0.226471789002383	0.104617926335022	0.255656700519935
8 0.04852	0.188340191930825	0.027618184533745	0.172704685680441
10 0.037718	0.185033736881791	0.007217265638731	0.167774700034421
12 0.037363	0.182889888777975	0.002376822185188	0.168496136465914
14 0.037353	0.180348259030854	0.001339429527821	0.170035403050776
16 0.039304	0.183749742366187	0.000936879021005	0.174511300259783
18 0.047979	0.201976176396475	0.000683339871513	0.191677936776302
20 0.069549	0.239320132926965	0.000562906528653	0.255529818145906
22 0.120056	0.32483190451472	0.000519518507851	0.506308580929437
24 0.205538	0.518649799267945	0.000487328082507	1.41646424774563



==> stability_l=4_mu=1_Graph_test16_full.txt <==
Time	Kinetic	Momentum
0.000000	0.995278	-0.000000
0.100000	0.994652	-0.000000
0.200000	0.993909	-0.000000
0.300000	0.993156	-0.000000
0.400000	0.992402	0.000000
0.500000	0.991649	0.000000
0.600000	0.990897	0.000000
0.700000	0.990146	0.000000
0.800000	0.989395	-0.000000
0.900000	0.988645	-0.000000
1.000000	0.987896	-0.000000
1.100000	0.987147	-0.000000
1.200000	0.986399	-0.000000
1.300000	0.985652	-0.000000
1.400000	0.984906	-0.000000
1.500000	0.984160	-0.000000
1.600000	0.983415	-0.000000
1.700000	0.982671	-0.000000
1.800000	0.981927	-0.000000
1.900000	0.981184	-0.000000
2.000000	0.980442	-0.000000
2.100000	0.979701	-0.000000
2.200000	0.978960	-0.000000
2.300000	0.978220	-0.000000
2.400000	0.977481	-0.000000
2.500000	0.976742	-0.000000
2.600000	0.976005	-0.000000
2.700000	0.975268	-0.000000
2.800000	0.974531	-0.000000
2.900000	0.973795	-0.000000
3.000000	0.973060	-0.000000
3.100000	0.972326	-0.000000
3.200000	0.971593	-0.000000
3.300000	0.970860	-0.000000
3.400000	0.970128	-0.000000
3.500000	0.969396	-0.000000
3.600000	0.968665	-0.000000
3.700000	0.967935	-0.000000
3.800000	0.967206	-0.000000
3.900000	0.966477	-0.000000
4.000000	0.965749	-0.000000
4.100000	0.965022	-0.000000
4.200000	0.964296	-0.000000
4.300000	0.963570	-0.000000
4.400000	0.962845	-0.000000
4.500000	0.962120	-0.000000
4.600000	0.961396	-0.000000
4.700000	0.960673	-0.000000
4.800000	0.959951	-0.000000
4.900000	0.959229	-0.000000
5.000000	0.958508	-0.000000
5.100000	0.957788	-0.000000
5.200000	0.957068	-0.000000
5.300000	0.956349	-0.000000
5.400000	0.955631	-0.000000
5.500000	0.954914	-0.000000
5.600000	0.954197	-0.000000
5.700000	0.953480	-0.000000
5.800000	0.952765	-0.000000
5.900000	0.952050	-0.000000
6.000000	0.951336	-0.000000
6.100000	0.950622	-0.000000
6.200000	0.949910	-0.000000
6.300000	0.949198	-0.000000
6.400000	0.948486	-0.000000
6.500000	0.947775	-0.000000
6.600000	0.947065	-0.000000
6.700000	0.946356	-0.000000
6.800000	0.945647	-0.000000
6.900000	0.944939	-0.000000
7.000000	0.944232	-0.000000
7.100000	0.943525	-0.000000
7.200000	0.942819	-0.000000
7.300000	0.942114	-0.000000
7.400000	0.941409	-0.000000
7.500000	0.940705	-0.000000
7.600000	0.940002	-0.000000
7.700000	0.939299	-0.000000
7.800000	0.938597	-0.000000
7.900000	0.937895	-0.000000
8.000000	0.937195	-0.000000
8.100000	0.936495	-0.000000
8.200000	0.935795	-0.000000
8.300000	0.935097	-0.000000
8.400000	0.934399	-0.000000
8.500000	0.933701	-0.000000
8.600000	0.933004	-0.000000
8.700000	0.932308	-0.000000
8.800000	0.931613	-0.000000
8.900000	0.930918	-0.000000
9.000000	0.930224	-0.000000
9.100000	0.929531	-0.000000
9.200000	0.928838	-0.000000
9.300000	0.928146	-0.000000
9.400000	0.927454	-0.000000
9.500000	0.926763	-0.000000
9.600000	0.926073	-0.000000
9.700000	0.925384	-0.000000
9.800000	0.924695	-0.000000
9.900000	0.924007	-0.000000
10.000000	0.923319	-0.000000


==> stability_l=4_mu=1_Graph_test16_no.txt <==
Time	Kinetic	Momentum
0.000000	0.995278	-0.000000
0.100000	0.994731	-0.000000
0.200000	0.994186	-0.000000
0.300000	0.993641	-0.000000
0.400000	0.993096	-0.000000
0.500000	0.992552	-0.000000
0.600000	0.992008	-0.000000
0.700000	0.991464	-0.000000
0.800000	0.990921	-0.000000
0.900000	0.990377	-0.000000
1.000000	0.989834	-0.000000
1.100000	0.989292	-0.000000
1.200000	0.988750	-0.000000
1.300000	0.988208	-0.000000
1.400000	0.987666	-0.000000
1.500000	0.987125	-0.000000
1.600000	0.986583	-0.000000
1.700000	0.986043	-0.000000
1.800000	0.985502	-0.000000
1.900000	0.984962	-0.000000
2.000000	0.984422	-0.000000
2.100000	0.983882	-0.000000
2.200000	0.983343	-0.000000
2.300000	0.982804	-0.000000
2.400000	0.982265	-0.000000
2.500000	0.981727	-0.000000
2.600000	0.981189	-0.000000
2.700000	0.980651	-0.000000
2.800000	0.980113	-0.000000
2.900000	0.979576	-0.000000
3.000000	0.979039	-0.000000
3.100000	0.978503	-0.000000
3.200000	0.977966	-0.000000
3.300000	0.977430	-0.000000
3.400000	0.976894	-0.000000
3.500000	0.976359	-0.000000
3.600000	0.975824	-0.000000
3.700000	0.975289	-0.000000
3.800000	0.974754	-0.000000
3.900000	0.974220	-0.000000
4.000000	0.973686	-0.000000
4.100000	0.973152	-0.000000
4.200000	0.972619	-0.000000
4.300000	0.972086	-0.000000
4.400000	0.971553	-0.000000
4.500000	0.971020	-0.000000
4.600000	0.970488	-0.000000
4.700000	0.969956	-0.000000
4.800000	0.969425	-0.000000
4.900000	0.968893	-0.000000
5.000000	0.968362	-0.000000
5.100000	0.967831	-0.000000
5.200000	0.967301	-0.000000
5.300000	0.966771	-0.000000
5.400000	0.966241	-0.000000
5.500000	0.965711	-0.000000
5.600000	0.965182	-0.000000
5.700000	0.964653	-0.000000
5.800000	0.964124	-0.000000
5.900000	0.963596	-0.000000
6.000000	0.963068	-0.000000
6.100000	0.962540	-0.000000
6.200000	0.962012	-0.000000
6.300000	0.961485	-0.000000
6.400000	0.960958	-0.000000
6.500000	0.960431	-0.000000
6.600000	0.959905	-0.000000
6.700000	0.959379	-0.000000
6.800000	0.958853	-0.000000
6.900000	0.958327	-0.000000
7.000000	0.957802	-0.000000
7.100000	0.957277	-0.000000
7.200000	0.956753	-0.000000
7.300000	0.956228	-0.000000
7.400000	0.955704	-0.000000
7.500000	0.955180	-0.000000
7.600000	0.954657	-0.000000
7.700000	0.954134	-0.000000
7.800000	0.953611	-0.000000
7.900000	0.953088	-0.000000
8.000000	0.952566	-0.000000
8.100000	0.952043	-0.000000
8.200000	0.951522	-0.000000
8.300000	0.951000	-0.000000
8.400000	0.950479	-0.000000
8.500000	0.949958	-0.000000
8.600000	0.949437	-0.000000
8.700000	0.948917	-0.000000
8.800000	0.948397	-0.000000
8.900000	0.947877	-0.000000
9.000000	0.947358	-0.000000
9.100000	0.946838	-0.000000
9.200000	0.946320	-0.000000
9.300000	0.945801	-0.000000
9.400000	0.945283	-0.000000
9.500000	0.944764	-0.000000
9.600000	0.944247	-0.000000
9.700000	0.943729	-0.000000
9.800000	0.943212	-0.000000
9.900000	0.942695	-0.000000
10.000000	0.942178	-0.000000


==> stability_l=4_mu=1_Graph_test16_rotation.txt <==
Time	Kinetic	Momentum
0.000000	0.995278	-0.000000
0.100000	0.994753	-0.000001
0.200000	0.993841	-0.000000
0.300000	0.992890	-0.000000
0.400000	0.991936	-0.000000
0.500000	0.990983	-0.000000
0.600000	0.990031	-0.000000
0.700000	0.989081	-0.000000
0.800000	0.988132	-0.000000
0.900000	0.987184	-0.000000
1.000000	0.986238	-0.000000
1.100000	0.985292	-0.000000
1.200000	0.984348	-0.000000
1.300000	0.983406	-0.000000
1.400000	0.982464	-0.000000
1.500000	0.981524	-0.000000
1.600000	0.980586	-0.000000
1.700000	0.979648	-0.000000
1.800000	0.978712	-0.000000
1.900000	0.977777	-0.000000
2.000000	0.976843	-0.000000
2.100000	0.975911	-0.000000
2.200000	0.974980	-0.000000
2.300000	0.974050	-0.000000
2.400000	0.973121	-0.000000
2.500000	0.972194	-0.000000
2.600000	0.971268	-0.000000
2.700000	0.970343	-0.000000
2.800000	0.969419	-0.000000
2.900000	0.968497	-0.000000
3.000000	0.967576	-0.000000
3.100000	0.966656	-0.000000
3.200000	0.965738	-0.000000
3.300000	0.964820	-0.000000
3.400000	0.963904	-0.000000
3.500000	0.962989	-0.000000
3.600000	0.962076	-0.000000
3.700000	0.961163	-0.000000
3.800000	0.960252	-0.000000
3.900000	0.959342	-0.000000
4.000000	0.958434	-0.000000
4.100000	0.957526	-0.000000
4.200000	0.956620	-0.000000
4.300000	0.955715	-0.000000
4.400000	0.954811	-0.000000
4.500000	0.953908	-0.000000
4.600000	0.953007	-0.000000
4.700000	0.952107	-0.000000
4.800000	0.951208	-0.000000
4.900000	0.950310	-0.000000
5.000000	0.949413	-0.000000
5.100000	0.948518	-0.000000
5.200000	0.947624	-0.000000
5.300000	0.946731	-0.000000
5.400000	0.945839	-0.000000
5.500000	0.944948	-0.000000
5.600000	0.944059	-0.000000
5.700000	0.943171	-0.000000
5.800000	0.942284	-0.000000
5.900000	0.941398	-0.000000
6.000000	0.940513	-0.000000
6.100000	0.939630	-0.000000
6.200000	0.938748	-0.000000
6.300000	0.937866	-0.000000
6.400000	0.936986	-0.000000
6.500000	0.936108	-0.000000
6.600000	0.935230	-0.000000
6.700000	0.934353	-0.000000
6.800000	0.933478	-0.000000
6.900000	0.932604	-0.000000
7.000000	0.931731	-0.000000
7.100000	0.930859	-0.000000
7.200000	0.929989	-0.000000
7.300000	0.929119	-0.000000
7.400000	0.928251	-0.000000
7.500000	0.927383	-0.000000
7.600000	0.926517	-0.000000
7.700000	0.925652	-0.000000
7.800000	0.924789	-0.000000
7.900000	0.923926	-0.000000
8.000000	0.923064	-0.000000
8.100000	0.922204	-0.000000
8.200000	0.921345	-0.000000
8.300000	0.920487	-0.000000
8.400000	0.919630	-0.000000
8.500000	0.918774	-0.000000
8.600000	0.917919	-0.000000
8.700000	0.917065	-0.000000
8.800000	0.916213	-0.000000
8.900000	0.915362	-0.000000
9.000000	0.914511	-0.000000
9.100000	0.913662	-0.000000
9.200000	0.912814	-0.000000
9.300000	0.911967	-0.000000
9.400000	0.911121	-0.000000
9.500000	0.910277	-0.000000
9.600000	0.909433	-0.000000
9.700000	0.908590	-0.000000
9.800000	0.907749	-0.000000
9.900000	0.906909	-0.000000
10.000000	0.906069	-0.000000


==> test17_h.dat <==
level t_max_uT t_H1  t_L2_uN t_L2_p
0   1.672682	5.15825117417233	1.0994855013989	0.171237601893393
1   1.099072	3.2211625567399	0.272203973819634	0.194326945300697
2	0.275719	1.35159202570607	0.059029961969325	0.08015517408658
3	0.07111	0.666290785783861	0.012122981017473	0.036151679503171
4	0.017905	0.343200008297731	0.002821515492603	0.015627740215319
5	0.005296	0.17733032997451	0.000690270694185	0.008717067052269










==> test17_h_nu=0.01.dat <==
level t_max_uT t_H1  t_L2_uN t_L2_p
0   1.823373	7.51670519147022	0.940630929841136	0.166728615343018
1   1.218653	6.4044850083021	0.381301148674771	0.432196327194598
2	0.246189	2.93808739469025	0.068444252061075	0.150339170441705
3	0.041581	1.23604665845372	0.015350861567841	0.036121411039714
4	0.008765	0.603197369504574	0.003620987748529	0.010769489774358
5	0.002703	0.314547481839547	0.000889964570924	0.005101130921178










